A gradient-free subspace-adjusting ensemble sampler for infinite-dimensional Bayesian inverse problems

Sampling of sharp posteriors in high dimensions is a challenging problem, especially when gradients of the likelihood are unavailable. In low to moderate dimensions, affine-invariant methods, a class of ensemble-based gradient-free methods, have found success in sampling concentrated posteriors. However, the number of ensemble members must exceed the dimension of the unknown state in order for the correct distribution to be targeted. Conversely, the preconditioned Crank-Nicolson (pCN) algorithm succeeds at sampling in high dimensions, but samples become highly correlated when the posterior differs significantly from the prior. In this article we combine the above methods in two different ways as an attempt to find a compromise. The first method involves inflating the proposal covariance in pCN with that of the current ensemble, whilst the second performs approximately affine-invariant steps on a continually adapting low-dimensional subspace, while using pCN on its orthogonal complement.

==> AIpCN (arXiv)/data/level_acs_alg.txt <==
0	1	1	1	1
250	0.948118934600477	0.961976596477056	0.802829674120888	0.747488252537272
500	0.903545732927587	0.926140430568568	0.683198581253051	0.61351427775792
750	0.863011029441014	0.89039123861925	0.591650991762846	0.509916391899728
1000	0.824135933041146	0.856976676002659	0.513008576564931	0.430977932045016
1250	0.786768693024443	0.824486999713511	0.446596442127915	0.359605147188264
1500	0.751741782952009	0.793133151572386	0.38564486170982	0.303570014653755
1750	0.719838117996218	0.762476218804821	0.340311313586544	0.261599374405036
2000	0.690972789431587	0.731746543928723	0.291888289739294	0.222175267416893
2250	0.661631333428726	0.701827861044007	0.24211120917817	0.183125310405357
2500	0.634930428506622	0.673006193526885	0.201658906580933	0.151949954626738
2750	0.608913832924568	0.645765625348249	0.167556426738535	0.131603889847473
3000	0.584637317335859	0.618819752159566	0.141100751459991	0.108619580391569
3250	0.560778913647499	0.593501698824016	0.116453856161956	0.090526638867149
3500	0.537724469627581	0.568945446764177	0.0965822051740852	0.0740884663832176
3750	0.516124966420973	0.544200739964212	0.0758977953071418	0.0575162689129413
4000	0.494768231038023	0.520127382252583	0.0539592514380582	0.0452123750185452
4250	0.472426835719763	0.496143004798439	0.0348179632951416	0.0293556811965346
4500	0.452280761732975	0.47389575498529	0.0219234140209298	0.0196879661613705
4750	0.433252543286486	0.451299392010635	0.0112567752751563	0.0159977311036929
5000	0.415052783676044	0.428959230253915	0.00437162817091149	0.0103713222508944
5250	0.396143335794982	0.407110516194546	-0.00441426393681608	0.00983551703707995
5500	0.377728230395625	0.385803525203262	-0.0136400707788844	0.00520698587139309
5750	0.361161938606015	0.365708050330992	-0.0191374346330765	-0.00155570666655437
6000	0.345710302375349	0.344845500976119	-0.024129323434477	-0.00363020473972271
6250	0.329439547113186	0.324954751049421	-0.0307315050928732	-0.00690319991333713
6500	0.31543299109032	0.306181122045431	-0.0354574922400521	-0.011745572049599
6750	0.300998561886652	0.288099887209366	-0.0364985930152679	-0.0164533851192549
7000	0.286459340542843	0.270783627681375	-0.0335880736795198	-0.0221808779722342
7250	0.272291138140842	0.253000445397962	-0.0306415253674501	-0.0276811653779166
7500	0.258906271849588	0.235516772494275	-0.0275573440199115	-0.0297393979604025
7750	0.2450435496098	0.217854791618505	-0.0239595611825308	-0.0318037732608778
8000	0.231867029251839	0.200107561607276	-0.0277149454526456	-0.0346523185984759


==> AIpCN (arXiv)/data/linear_acs_alg.txt <==
0	1	1	1	1
20	0.837545989941667	0.995739457609635	0.964827833021438	0.961683838648132
40	0.815405093582517	0.992061237676197	0.934979971611822	0.930079879938886
60	0.806052249251782	0.988759544475726	0.907858195613822	0.90160330387356
80	0.800744824826237	0.985671309296447	0.88237775303972	0.875244995655246
100	0.797877984698983	0.982718983601025	0.858602110667669	0.850534551058739
120	0.794362544634316	0.979865335363959	0.836121357323031	0.827114630726875
140	0.791736372911735	0.977011274618916	0.814872690791852	0.805161550806966
160	0.789738781651488	0.974233536995287	0.794646082753926	0.784156530638915
180	0.785900920122644	0.971537495654355	0.775261062489158	0.764276592703013
200	0.784355977405719	0.968903815524133	0.756573321870573	0.74539436737034
220	0.781560372667316	0.966268589303236	0.738174495863047	0.727479913307236
240	0.781282987885815	0.963601323510255	0.720581460039615	0.710352208250906
260	0.777656390515942	0.960971949509241	0.703552394158987	0.694327605522339
280	0.776121521226267	0.958324153952654	0.687072000173011	0.678871593129968
300	0.773744647796003	0.955645737193081	0.671490755507454	0.66385609523541
320	0.770919122014173	0.953064595884162	0.656586854947887	0.648793562696867
340	0.768500659733332	0.95043120927341	0.642190104797772	0.634289128175822
360	0.767402388159952	0.947855853296198	0.627972155987081	0.62042767262456
380	0.765120200679343	0.945316020831764	0.614106825919387	0.607135796975431
400	0.762656147744152	0.942752264653949	0.600653042789984	0.593865715071909
420	0.760580445876448	0.940216044005798	0.587478780752353	0.580946815389853
440	0.757118204908736	0.937701268837262	0.57451714524678	0.567969564510855
460	0.755626096123495	0.935211367181672	0.562202440231199	0.55532095069474
480	0.753676789710359	0.932655609841592	0.550095213113772	0.543046013830165
500	0.751162903866727	0.930139486656575	0.538116343012022	0.53132657465922
520	0.747680121085461	0.927622703783404	0.526569562729809	0.519811487848376
540	0.747555407545854	0.925100583231989	0.515621403459174	0.508525259388482
560	0.745795391335705	0.922606243216409	0.505214587813309	0.497762502946484
580	0.743924564815274	0.920056775610299	0.495065807325835	0.487128345497004
600	0.740786210346931	0.917506012666639	0.485381200141758	0.476971348009182
620	0.738470423958042	0.915021848743697	0.475846114439036	0.466533366137214
640	0.736728840183492	0.912587092443974	0.466027916461218	0.456541058537023
660	0.734049717169736	0.910137556879435	0.456721467473214	0.446672632981965
680	0.730623203682474	0.907732068353348	0.447762891301227	0.437017910897675
700	0.729940552380424	0.905329106417366	0.438962961705551	0.427732600330315
720	0.727652916198951	0.902948778025711	0.430481296383611	0.418317459646517
740	0.725234648049568	0.900564820999114	0.42212493125277	0.409058484106576
760	0.722578727817177	0.898182065608998	0.414435748232502	0.400096330488321
780	0.720497058578289	0.895786124979743	0.407096113676307	0.391123110018605
800	0.717959983701922	0.893411433154961	0.399942326447083	0.382585484914777
820	0.717010518695918	0.891010455237474	0.392653538504737	0.374158402197258
840	0.715299547224958	0.888676139281319	0.385760737392676	0.365938289298266
860	0.712927434095584	0.886343238397595	0.378943733806628	0.357888693636632
880	0.711656388435573	0.883979283384872	0.372664166434603	0.350090391749187
900	0.709371588459449	0.881625052621984	0.366071852285058	0.342632488245167
920	0.707333402877426	0.879248233081581	0.359234682719149	0.335975626665494
940	0.703505145086757	0.876886099080381	0.35235223223301	0.330164251468138
960	0.703856712429641	0.874586040338046	0.345619225745589	0.324270294200491
980	0.699852202162145	0.8722672803423	0.33890169448388	0.318249805243095
1000	0.699649908117413	0.869901962053236	0.332350986206021	0.312196639201041
1020	0.697529983952744	0.867514222712814	0.326124611043721	0.306149851967651
1040	0.69521095730774	0.865100344220768	0.320185140984129	0.300164580178675
1060	0.693076459060524	0.862729873076513	0.314395434003755	0.294212670008493
1080	0.691110586814397	0.860352191384699	0.308404202423347	0.288679032718527
1100	0.688832715818545	0.857932801898061	0.302247228768159	0.283080467499141
1120	0.687650002475098	0.855568676546922	0.296092043844871	0.277477959769108
1140	0.684274545838835	0.853210384848214	0.289835538390433	0.271598321099836
1160	0.6833215541721	0.850885903515859	0.284018745269979	0.266307542796387
1180	0.681880232369404	0.848545565733915	0.278506088644548	0.260845990482108
1200	0.67875575612261	0.846198357350483	0.272934002419066	0.255432628458534
1220	0.677398337407803	0.843874973847922	0.267070791915047	0.25005998926861
1240	0.675485928525762	0.841589765356817	0.261023707106533	0.245251431394209
1260	0.672148801662863	0.839257452076996	0.255118746024583	0.240397762278503
1280	0.671427397772403	0.836921952022029	0.248963384636791	0.235305097569039
1300	0.669775960731918	0.834571487125381	0.24294858846543	0.230307045786582
1320	0.665927751461855	0.832177640439724	0.236933098147453	0.225570543668419
1340	0.664220424985902	0.82977473206464	0.231328908208377	0.220803564830371
1360	0.663753307883317	0.8273800135591	0.22596129940692	0.216228945729753
1380	0.662736046134183	0.825012083384377	0.220702614951529	0.211974129054577
1400	0.660428093544562	0.822736748631905	0.215619574590344	0.207746508188421
1420	0.659219296983402	0.820449708736502	0.210484239997618	0.20332405846755
1440	0.656779452198458	0.818186758326003	0.205729780640867	0.199229051631608
1460	0.654213504899749	0.815886695185227	0.200914906868484	0.19483765507037
1480	0.652733694964123	0.813573894964203	0.196575921370969	0.190502761798454
1500	0.650376111366527	0.811220319702292	0.192426236083087	0.186017699850384
1520	0.649006481264407	0.808886180378154	0.188320271202102	0.181329302995874
1540	0.646650939452844	0.806556372530415	0.184536518830089	0.176579846347117
1560	0.646317728157797	0.804322231060618	0.180609477443675	0.172114422666533
1580	0.643323482437838	0.802069184513073	0.177104422226776	0.167714981326238
1600	0.640158282552847	0.79983029073519	0.173532455508156	0.163698100143396
1620	0.638774775845617	0.797578388699355	0.170213329968984	0.160115569854986
1640	0.637401756755387	0.795296909393174	0.166808191829787	0.15666793935427
1660	0.63557760056287	0.79300395761756	0.163549215902125	0.15328943514473
1680	0.634219069237888	0.790718803602448	0.160115635120469	0.149912478043553
1700	0.631501524221015	0.788409330387286	0.15702002814581	0.146836360297262
1720	0.630030692856597	0.786132217940377	0.154185393109622	0.143454767554706
1740	0.627481047337016	0.783868269148969	0.151564499933685	0.1402188175319
1760	0.624897768184421	0.781614489103826	0.148758695692031	0.137114775616614
1780	0.62287134370068	0.779347962610403	0.145950897284946	0.134184802120328
1800	0.6211626770296	0.777058683887562	0.14308616347404	0.13142901576206
1820	0.618390942041379	0.774784656210731	0.140308529232215	0.128752624057787
1840	0.617172649353672	0.772497660645204	0.137779714414564	0.126063818718037
1860	0.615297946527693	0.770244939902925	0.134967360789774	0.123578813247401
1880	0.613543158570773	0.767956464992336	0.132150397466706	0.121180464145989
1900	0.611558184102623	0.765708455993455	0.128990572935556	0.118929949487084
1920	0.609760635485351	0.763455673777331	0.126054997107199	0.116847936218064
1940	0.608260728561515	0.761240331339074	0.123109189264626	0.114674968443115
1960	0.606853582890551	0.759088616392826	0.12078548217177	0.112434754323151
1980	0.604798444225676	0.756943480386096	0.118368645583107	0.109975928156904
2000	0.602054160213747	0.754764836678425	0.11583718118042	0.10733691021562
2020	0.600649277302796	0.752595229062417	0.11322396569764	0.104867199390003
2040	0.598975736604209	0.750425435013356	0.110705602006597	0.102728986626969
2060	0.596885451652976	0.748261481700107	0.108055973449693	0.100487261893238
2080	0.595305281956798	0.746090617096302	0.10586957525476	0.098458026718728
2100	0.592359382274134	0.743882178505907	0.103445252181149	0.0967560503420584
2120	0.591277624834198	0.741628939099061	0.101313407776974	0.0946145826295312
2140	0.59016676931963	0.739318368321635	0.0994886259272248	0.0923846672922385
2160	0.588256055967126	0.737024155478192	0.0973968936000625	0.0904020359460671
2180	0.586692639637337	0.734728458337147	0.0952127993690863	0.0881833503778768
2200	0.585301058615999	0.73244893182588	0.0931063432578047	0.0860271680346024
2220	0.582618623797943	0.730183474528218	0.0908365239873252	0.0832228438909145
2240	0.580588279103288	0.727962077830554	0.0885327114371651	0.0801903107162631
2260	0.577671317189494	0.725702293094509	0.0864597459735995	0.0772620633952362
2280	0.576759152749138	0.723411862146504	0.084323867138303	0.0743157553721653
2300	0.575438782008205	0.721131777350936	0.0826285028721253	0.0714825924703484
2320	0.574014970612011	0.71887079551108	0.0810075102138659	0.0688185492588958
2340	0.573209453872401	0.716645336449623	0.0795996473450791	0.0662120789246538
2360	0.570250165265978	0.71435691846345	0.0781354290947765	0.0636278606989656
2380	0.568273663682529	0.712122310796317	0.076544255343797	0.0614223067911574
2400	0.56656718530506	0.70988647287754	0.0749582328293313	0.0593260899102776
2420	0.563942310960172	0.707674887057019	0.0733134799507983	0.0571812570452382
2440	0.5622197319689	0.705490838801428	0.0720475041619091	0.0554833651919451
2460	0.560369438266763	0.70332682632426	0.0710268167650681	0.0539684486147246
2480	0.559676063857427	0.701185185209706	0.0702457690301487	0.052569373259373
2500	0.557249641099362	0.699009818963405	0.0693434327854224	0.0512166148708258
2520	0.554246122582994	0.69682787267322	0.0685483345685788	0.0496700202602224
2540	0.553300415754678	0.694651709276474	0.0677341600322813	0.0479170508170849
2560	0.551294535846568	0.692479953517835	0.0668952182321192	0.0463391581051034
2580	0.549944587521371	0.690264063828042	0.0658872653419618	0.0452160385997367
2600	0.548226122376876	0.68804578762604	0.0652154213236289	0.0439747816507927
2620	0.545624240749951	0.685845613529823	0.0645654298522017	0.0422655070797162
2640	0.545433513112952	0.683619324767542	0.063680821437592	0.0405954706265527
2660	0.542714874869023	0.681422044901863	0.0627627646314843	0.0392962301858015
2680	0.540234034141322	0.679308046083429	0.0620364722255796	0.0379484958306049
2700	0.539750717729762	0.677211298142596	0.061405387131287	0.0366100188202534
2720	0.538020233938251	0.675115213358846	0.0610207617284152	0.0357002746907815
2740	0.536213693695475	0.673066775922266	0.0606292250286728	0.0349734078393074
2760	0.533709449425218	0.671048819349672	0.0602260174061976	0.0339042037626858
2780	0.53369402526366	0.669004246793706	0.0600597878017327	0.0327907726387546
2800	0.530802986485575	0.666961556957479	0.0594579686647907	0.0319616827923953
2820	0.530360343880291	0.664908829076794	0.0586065812542355	0.0306972947836151
2840	0.527421225123323	0.662898923299602	0.0577773684254304	0.0297395356367236
2860	0.526195243802358	0.660947596974908	0.056908313524413	0.0289332165042885
2880	0.524102411156681	0.658982866117001	0.056208644835826	0.0282188762606678
2900	0.523339355819069	0.657035859527759	0.055775746158331	0.0273542887607468
2920	0.521227134422377	0.655100843707356	0.0553879156443125	0.0264284537556069
2940	0.520250715681805	0.653186409972521	0.0547767666774009	0.0257034621803265
2960	0.517526035018846	0.651288993629384	0.0542765678258729	0.0247690303984715
2980	0.515384324981809	0.649369304299952	0.0538294672592309	0.0239244737236786
3000	0.514043976151054	0.647493347799064	0.0531868125386768	0.0230500085614757
3020	0.513474408989851	0.64557620593897	0.0526613922334562	0.0221522546031875
3040	0.51073289416986	0.643643889406049	0.0522022614193338	0.0214357214378605
3060	0.510305644774055	0.641675396383907	0.05172511473569	0.0211456405356029
3080	0.507879697530683	0.639688285529489	0.0511201642981481	0.0207129748065713
3100	0.504798740161899	0.637647581601392	0.050568105744335	0.0200901854003927
3120	0.503822270240175	0.635603267538921	0.0498779883085109	0.0195533123978907
3140	0.502226629358726	0.633534464335298	0.0493403830766519	0.0189032941389487
3160	0.500852773672026	0.631478496368454	0.0489052670218833	0.0182253076664732
3180	0.498611640857471	0.629465673070229	0.0482859936923173	0.0171247296449449
3200	0.49735067151784	0.627500273523759	0.0473636917923184	0.0163967240579692
3220	0.494490297491674	0.625548117507759	0.0462948102085059	0.0156094827334615
3240	0.492848846964086	0.623536648329743	0.0451035690861048	0.0156041336338102
3260	0.492117012889325	0.621490760909158	0.0437680876087142	0.0156135978870562
3280	0.490190385198752	0.619450572226773	0.0423740469672103	0.0153898665161324
3300	0.488434099574237	0.617412568623196	0.0414495650579694	0.0153708464609805
3320	0.48679331406349	0.615364474625789	0.0404461986151076	0.0148969554475487
3340	0.485673020153589	0.613306197307032	0.0393082646760374	0.0141721325143408
3360	0.483685287015553	0.61130482180353	0.0383282523679108	0.0136647883227161
3380	0.482158251697881	0.609317940893165	0.0374756074975462	0.0128338613486598
3400	0.478899865180067	0.607382780196066	0.0368361631460891	0.0121187795487559
3420	0.478215522719839	0.6054245616729	0.0358486229465786	0.0111391000064183
3440	0.476236865767822	0.603484494559696	0.0348092127007221	0.0104282259027582
3460	0.474746144671494	0.601539264437784	0.0335600124537433	0.00973467339718044
3480	0.473177333141547	0.599636241516942	0.0323335097289093	0.00897354711418643
3500	0.471577107589009	0.597736532827924	0.0309755718300148	0.00817321588940567
3520	0.469784991798558	0.595828604416716	0.0293916066298355	0.00708533009880673
3540	0.468541416986849	0.593915163137048	0.0275981584026706	0.00667795640442745
3560	0.467207243255516	0.591997648047025	0.0257690832658035	0.00608543921002673
3580	0.466070995692568	0.590091870714299	0.0242134179109488	0.00556897659762677
3600	0.464759077905188	0.588232155171917	0.0227805664437031	0.00509133889479252
3620	0.463024347381091	0.586351282192806	0.021125066720841	0.00438314756459562
3640	0.460685023143733	0.584485167553732	0.0194107403976751	0.0035202811750451
3660	0.458137390698536	0.582651311237008	0.0177104397879894	0.0023481643994462
3680	0.458663341979759	0.58080809558964	0.015697701105888	0.0011256824018032
3700	0.456669250216462	0.57895691015376	0.013584313576299	-8.58664813570539e-05
3720	0.454784062072282	0.577099703531702	0.0116070883899734	-0.0015112681877041
3740	0.453574294221934	0.575315744954653	0.00963550580691752	-0.00273430713419878
3760	0.452180574434478	0.573476554470881	0.00803241078536568	-0.0036572874710383
3780	0.449861526642659	0.571596727163042	0.00639028075082803	-0.00444763614250609
3800	0.449006566179889	0.56970395499862	0.00491575677975246	-0.0051188587806135
3820	0.448634685281921	0.567832201204216	0.00354996862592763	-0.00606927355458534
3840	0.446445248015682	0.565919829109777	0.0021148216628028	-0.00671893046233376
3860	0.443972000856149	0.564073596540096	0.000314917430694249	-0.00713522180363896
3880	0.441654901014191	0.562208652565388	-0.00128268678828483	-0.00745837348488668
3900	0.441664576696823	0.560289871809008	-0.00277432314260171	-0.00796806208452884
3920	0.439529535995842	0.558336725550757	-0.00421710956884635	-0.00849412278226857
3940	0.437180400084748	0.556408825006448	-0.0056529012061823	-0.00913022669407012
3960	0.434964619785293	0.554436425169563	-0.00735835593338816	-0.00960486493078528
3980	0.432399433629888	0.552466975485688	-0.00903789891835746	-0.01006544690756
4000	0.432954283920764	0.550531699678001	-0.0104704146901991	-0.0105478266615434
4020	0.430663290647961	0.548574581303636	-0.0117696720574114	-0.0108994040931275
4040	0.428948765322942	0.546610245272425	-0.0132806460874349	-0.0112741777112427
4060	0.428151130439631	0.54468872211001	-0.0142843246289142	-0.0119500945265995
4080	0.427108688645502	0.542752625061419	-0.0148293331109645	-0.0125512923313919
4100	0.425201452689361	0.540804030890456	-0.0154264259125551	-0.0129758819506659
4120	0.423076410246187	0.538899175708378	-0.0160714541701304	-0.0128530035062056
4140	0.422931502530024	0.53696179089636	-0.0170139729275896	-0.0128505474524019
4160	0.421137481515075	0.535050224811527	-0.0177800576526839	-0.0131857306325357
4180	0.419149739300224	0.533179400258941	-0.018447492088591	-0.0138862046207266
4200	0.41690446150872	0.531296757502647	-0.0190962447467067	-0.0143165104174493
4220	0.415887273651428	0.52938134060751	-0.0197765333028333	-0.0145813591555316
4240	0.414143610258762	0.527479319411247	-0.0203728510707478	-0.014790338921189
4260	0.411658927901784	0.525573199663227	-0.0208141643857957	-0.0154708705791106
4280	0.411089630536223	0.52365776256129	-0.0216141242110276	-0.0163011316729448
4300	0.410373520117497	0.521759463892865	-0.022394003536895	-0.0169927487791027
4320	0.408332300996631	0.519889066324415	-0.0230927496385586	-0.0178815489197568
4340	0.405159984194375	0.517989340259506	-0.023527134164147	-0.0187215405332081
4360	0.404030185215469	0.516161417629048	-0.0235082039497809	-0.0191165302002276
4380	0.40312889081143	0.514321157062629	-0.0237972892954415	-0.0190243046358215
4400	0.401115530064816	0.512520394237499	-0.0243777138317527	-0.0186617357524304
4420	0.400210539806973	0.510714221452955	-0.0250752159629163	-0.0187252404740463
4440	0.397920845600419	0.508945911603001	-0.025728696536449	-0.0188199347941399
4460	0.397546301503004	0.507190122590181	-0.026430560742735	-0.0188567508882781
4480	0.394907959340455	0.50546954732047	-0.0269165251841153	-0.018759699761406
4500	0.393470678653921	0.503748987637153	-0.0275492052546881	-0.0183725728870739
4520	0.391515555756922	0.502050861177098	-0.0280533875135886	-0.0181558334804527
4540	0.390357664889602	0.500323582909562	-0.0284007553483494	-0.0184661418410364
4560	0.388958968089982	0.498605555377014	-0.0286805815189348	-0.0187824085903886
4580	0.389042366045114	0.496935825072742	-0.0288400350113741	-0.0189247609987765
4600	0.38867031698622	0.495268838957078	-0.02886288049795	-0.0190754281916327
4620	0.385789010130527	0.493571276229608	-0.029088864862791	-0.0192601056544739
4640	0.383617835284661	0.491906290441896	-0.0293431699635812	-0.0197672121161897
4660	0.381300137908949	0.490260112802076	-0.0294316636248835	-0.019860036087058
4680	0.380293562905846	0.48859195484302	-0.0299698065045735	-0.0198782458294974
4700	0.379858164788507	0.486898212029891	-0.0304934910082178	-0.01938993277215
4720	0.377566083826846	0.485198839063705	-0.0310350624511966	-0.0184898952328641
4740	0.376159487525267	0.483489622631241	-0.0318078829499536	-0.0182420754346978
4760	0.375560116191962	0.481800880009026	-0.0322706405365025	-0.0181758645134643
4780	0.374402936394246	0.480129137329543	-0.0323024322556606	-0.0182673915066997
4800	0.373381396595337	0.478473692917991	-0.0319325781305903	-0.0183519159189036
4820	0.37153025484362	0.476778200287409	-0.031564611954199	-0.0184538765288555
4840	0.369981298557478	0.475114605165628	-0.0311172153828435	-0.0184691279404273
4860	0.368432650862099	0.473462031744691	-0.0307905804564512	-0.0183687769222223
4880	0.366578792592051	0.471776685036526	-0.0301547171913788	-0.0182506878174868
4900	0.36538584748646	0.470080933458204	-0.030066220281979	-0.0180668318808466
4920	0.363835994508557	0.468391378255439	-0.0300244864424701	-0.0178859811998563
4940	0.361358275492064	0.466708226456394	-0.0297870242412276	-0.0176848639249137
4960	0.360445571011212	0.465035408022208	-0.029636634339265	-0.0173827778191812
4980	0.35767933012403	0.463372226373607	-0.0297527828223094	-0.0174850569210867
5000	0.356958681724992	0.461717969555676	-0.0298644792440086	-0.0176314343330285


==> AIpCN (arXiv)/data/linear_acs_dim.txt <==
0	1	1	1	1	1
20	0.989459188188442	0.980288112239014	0.97256799997713	0.962402119931664	0.9686518607734
40	0.981211739530911	0.964492574966841	0.952580367943099	0.938988822315758	0.946487946393614
60	0.973723875571978	0.949587161424486	0.934965431176673	0.920002546621478	0.929573544645545
80	0.966562609800094	0.935446358195471	0.9188849857132	0.903491591913834	0.915613453416721
100	0.959566050019523	0.921742261327438	0.903648736458185	0.888376157325363	0.903215845980085
120	0.952803821839663	0.908452058881581	0.889389118891399	0.874614768674433	0.891907686072634
140	0.94599390788183	0.89548555023705	0.875965401450057	0.86173305132946	0.881280269711451
160	0.939384593229317	0.882932481144505	0.863177207003461	0.849063995368396	0.871218575039369
180	0.932861166058491	0.87054275795297	0.851121294997264	0.836686399587051	0.861503303551503
200	0.926365925972189	0.858351654289511	0.839543829007937	0.824759735180321	0.852224566639627
220	0.919859690068944	0.846382534898391	0.827962232686526	0.812806827529889	0.843096072133265
240	0.913431687118134	0.834659324343276	0.817087886746341	0.801422478715321	0.834319016989272
260	0.907162061510493	0.823208458216009	0.806622480412667	0.790070235234487	0.825272332374513
280	0.900877191007825	0.812186224221871	0.796412341857078	0.779424608489848	0.81654590498736
300	0.894601658529355	0.80154801679764	0.786512771359829	0.768780910976869	0.807800473968408
320	0.888325392614906	0.790825838010686	0.776720282738304	0.758128023737278	0.799282153065731
340	0.882263960946442	0.780445563042156	0.767176845659032	0.748051287458447	0.791188200112881
360	0.876242665682514	0.770470673744722	0.757577677989733	0.737932516906807	0.783376543115771
380	0.870222525849699	0.760723335593373	0.748481579867822	0.72814259026979	0.775252521855365
400	0.864334065589105	0.751125183668786	0.739703278273732	0.718309106006255	0.767016844072176
420	0.858565707191194	0.741861166436262	0.730791075441326	0.708401549365038	0.75885239812932
440	0.852856475072686	0.732677184582957	0.722113777483229	0.698653632194272	0.750629340430568
460	0.847192470684009	0.723755940819387	0.713480302707097	0.689417149372251	0.74286927051182
480	0.841623578669885	0.714918539974507	0.704784923398894	0.680296330411925	0.734937675330052
500	0.836209860507257	0.706174000841965	0.696397446832766	0.671314597131305	0.726858688810007
520	0.830685017845761	0.697685879492983	0.688098234271444	0.662603282217955	0.719227780996542
540	0.825177368198208	0.689132299298434	0.680241345073246	0.653942601227241	0.711559669302288
560	0.819680864426512	0.681033485805423	0.672228874971172	0.645274377127782	0.704257934146372
580	0.814324253445222	0.673160322151033	0.664299322298287	0.636750601776119	0.696708361404025
600	0.80887875604689	0.665283829858455	0.656684810915603	0.628371082462548	0.689341379947748
620	0.803589065373351	0.6575403339225	0.649061178220178	0.619838529022911	0.682029568493769
640	0.798356869771019	0.64978772638786	0.641499877016466	0.611716070492579	0.674649845355615
660	0.793111471859896	0.642308313973545	0.634115213945759	0.603326884365232	0.667487882702057
680	0.787838206943779	0.634879000156838	0.626578617750818	0.595011030182604	0.660347144756488
700	0.782624998603905	0.627576203681962	0.619010032209172	0.586836596076118	0.653007330864522
720	0.777443884340434	0.620476922646038	0.611813036115422	0.579134399445404	0.646080306946803
740	0.772343121189385	0.61351072103788	0.604731420644352	0.571231546453639	0.638747125893136
760	0.767225258627415	0.606645196469795	0.59772111477477	0.563560820021786	0.631406414236425
780	0.76217071160645	0.599771298357614	0.590753405652243	0.555940751949368	0.624559310993855
800	0.757277766902716	0.593019284153086	0.583829120456986	0.54836233142758	0.617564954503049
820	0.752498163909556	0.586458865655491	0.57699492285865	0.540853379486179	0.610924299019556
840	0.747702619241785	0.579994424314454	0.570003090853124	0.533601210022572	0.604252619505384
860	0.742980494846116	0.573469254440892	0.563312392956113	0.526219210900543	0.597532893985901
880	0.7382579282545	0.567071320860256	0.556890345193347	0.519311700532023	0.591082552406613
900	0.73353793341404	0.560517149971574	0.550310578535564	0.512411901548148	0.58512366808764
920	0.728803116538726	0.554256788383191	0.543863519692028	0.504985140665332	0.578692057428098
940	0.72400677080309	0.547970777935675	0.537191993257485	0.49822989726183	0.572616007541398
960	0.719201917115998	0.541931649919112	0.530878435167056	0.491162999853421	0.566423545554078
980	0.714381721653505	0.535612859645519	0.524607998258584	0.484239176797102	0.560389495418428
1000	0.70968796896875	0.529491361638332	0.518609298300056	0.477246585671167	0.554170786752936
1020	0.705081104873948	0.523638241679549	0.512526955247492	0.470693603098758	0.54833259200242
1040	0.700495710905924	0.517896402200964	0.506337852408473	0.464138515182706	0.542934310527899
1060	0.695917704943314	0.512153400697926	0.500133533100803	0.457708730154235	0.537189605244475
1080	0.691296653671884	0.506582718196564	0.494197662844676	0.450889789745391	0.531370082011865
1100	0.686692459055425	0.501052122790008	0.488446947326953	0.444499629075204	0.52578294518053
1120	0.682057701754825	0.495595763787314	0.482497275249388	0.437953929832152	0.520019779561466
1140	0.677504589774375	0.490199829897989	0.476493342284131	0.431807893535864	0.514520504714236
1160	0.672997877040121	0.48504516647099	0.470677641457601	0.425609048027826	0.509180336012518
1180	0.668486340210903	0.479993007194725	0.46490609872821	0.419729779092805	0.503466817718161
1200	0.664013702079673	0.474956703331868	0.459199207200749	0.413369901659303	0.497615061147669
1220	0.659569608834326	0.470244429949588	0.453719677378113	0.407581194003541	0.491988111930143
1240	0.655170363526164	0.465531125465443	0.44822513645109	0.402035795819062	0.486280991940631
1260	0.650910607711135	0.460666496496135	0.442603059290343	0.396721523137248	0.480779418749956
1280	0.646661180607835	0.455836126518653	0.437120159809887	0.391603750343968	0.475308998790157
1300	0.642489645403632	0.451080935742968	0.431601286692849	0.386560140365676	0.469677961819023
1320	0.63830289336368	0.446435455943775	0.426232087763417	0.381434200736717	0.464217563748444
1340	0.634294257097591	0.442007522688356	0.420964278481601	0.376040525735322	0.459037319697611
1360	0.630319271722233	0.437516149161277	0.415632025767822	0.370983799943726	0.453854016371298
1380	0.626367688028233	0.432873080216817	0.410885858243306	0.366185308543793	0.448712223519833
1400	0.622494847871221	0.428084581485078	0.406252714516922	0.360983047126701	0.44332092634249
1420	0.618659524058954	0.423246781502836	0.401555963033237	0.356313387428054	0.438232469810507
1440	0.614707666429123	0.418411052036319	0.396570325114418	0.351619113806031	0.43330950635065
1460	0.610729927116141	0.413766546486548	0.391817799212623	0.346421848777009	0.42858131858254
1480	0.606751392543503	0.408933096923302	0.386847453258198	0.341064309416901	0.423831024548171
1500	0.602803160647706	0.40429603209625	0.382254485121615	0.335577582551789	0.418985960470184
1520	0.598889200461174	0.399575488513259	0.37759411693869	0.33050143010439	0.413881866288415
1540	0.594973726360954	0.394882148463478	0.373421880976258	0.325307298205651	0.408931425132802
1560	0.590916762085681	0.390163369399573	0.369148156594577	0.32034721163448	0.403914657147185
1580	0.586856727160689	0.385478539474119	0.364707769098744	0.315887475924445	0.398884292227999
1600	0.582992748307723	0.380879370007034	0.360622869246308	0.311275410650968	0.39412552015177
1620	0.579068386326006	0.37642839462199	0.356672231672602	0.306271676267233	0.389579678601617
1640	0.575189843910817	0.372143537779569	0.352599909566451	0.301346088278479	0.384944860773854
1660	0.571295063699515	0.367661540702293	0.348778089192423	0.296558024780452	0.38026222597604
1680	0.567459527955197	0.363418026462933	0.344631399779929	0.29167642961242	0.375124326044298
1700	0.563591913058634	0.359256924032661	0.340569806069949	0.286870092366278	0.370355610001027
1720	0.559688024902195	0.355168237677642	0.336542501548846	0.282238237873839	0.365555135491434
1740	0.555778539623608	0.351154965789544	0.332356317936947	0.277558333518337	0.360804051269903
1760	0.551776354060899	0.347114627600087	0.328201065803246	0.272825588215321	0.355908324217085
1780	0.547775810344399	0.343071632575396	0.324116064538036	0.268183269940418	0.351148469787626
1800	0.543835494482761	0.339250897605677	0.320251409335689	0.26349075345231	0.34666297306425
1820	0.539952438054776	0.335355109126556	0.316436289676351	0.258836065659364	0.342320979350455
1840	0.536059546032604	0.331584540323048	0.312476293126898	0.25464477893939	0.337910420671207
1860	0.532349079733255	0.32776976488474	0.308437254319025	0.250467009998226	0.333307536312488
1880	0.52874773187476	0.324213557954271	0.304429762567274	0.246298100913638	0.328642596705576
1900	0.525224564561226	0.320665598615062	0.300704016750619	0.242501555852656	0.324248419564393
1920	0.521737956285142	0.317115941280698	0.296968718522575	0.238360001154507	0.319659915495618
1940	0.518256215326381	0.313679476247165	0.293316574429241	0.23438144211061	0.315129501375596
1960	0.51473845701263	0.31013280499418	0.289640625424362	0.230666878594314	0.310765807619606
1980	0.511345901586992	0.306578763776623	0.285977300113292	0.22677601614963	0.306441646450986
2000	0.507916713043368	0.303178741370048	0.282616348117261	0.223209558639135	0.302170057790082
2020	0.504401968025082	0.299762279661253	0.278866608626173	0.219550849557306	0.298151305910645
2040	0.501005903460337	0.296291564529408	0.275396672661694	0.21626115757595	0.294250548933288
2060	0.497612242943865	0.292760345378742	0.272076231619834	0.212518646223538	0.290389042143535
2080	0.494231416082218	0.289293864509271	0.26872630440454	0.20910584713796	0.286696871782938
2100	0.49079546697411	0.285991586263977	0.265398530253729	0.205753439570347	0.282500101442938
2120	0.487327833564242	0.282772104733667	0.2621126771001	0.202519988285974	0.278359197397441
2140	0.483999471028164	0.27949550371941	0.258739011665884	0.199063543970876	0.274850943850137
2160	0.480635633677263	0.276286053239506	0.255504141457534	0.195457924792376	0.271274602458339
2180	0.477339737688182	0.273214004529155	0.252163911566594	0.192300905593861	0.268026763187677
2200	0.474019733438355	0.270131505011951	0.248703744902855	0.189196624396652	0.264588754743695
2220	0.470809632659343	0.267090898702051	0.245294484968077	0.186465224945371	0.261156574118154
2240	0.467662213785799	0.264488006858007	0.24188108593313	0.183580967948353	0.257428613001807
2260	0.464484963401426	0.261685404311021	0.238784070534878	0.180708942468229	0.254144940845619
2280	0.461256827432871	0.258883873414057	0.235692745682151	0.1776587865227	0.250862736367056
2300	0.458120846390685	0.255887687699275	0.232476606614788	0.174228852379602	0.247873188069578
2320	0.455047880168488	0.252746869433619	0.229063590031305	0.171071067647522	0.244778947391756
2340	0.451992960413286	0.249615672522505	0.226026021945018	0.167752247833225	0.241330468595901
2360	0.448824368472219	0.246446033963548	0.223152952684612	0.164561129253035	0.237871585731955
2380	0.445680051935658	0.243395373779443	0.21993364319889	0.161427875084995	0.234705703616353
2400	0.442684306444766	0.240435718384768	0.216864942894192	0.158424348177878	0.231652979693785
2420	0.439641800069672	0.237508649224665	0.213712954622762	0.155170005260304	0.228675578473807
2440	0.436516517854699	0.234694941949213	0.210590624567607	0.152058710446377	0.225771194886658
2460	0.433449766417376	0.231937722553092	0.207702968450853	0.149003754962328	0.223005543427176
2480	0.430462603097935	0.228949738468491	0.204929989833975	0.146186331023174	0.220341240565447
2500	0.427533980147427	0.226173104213668	0.202079255985644	0.143212830491362	0.21762492521892
2520	0.424614145603619	0.223424306353347	0.199472754240106	0.140071470948517	0.215090504197651
2540	0.421745427897496	0.220816781185112	0.196554558387667	0.136741288991778	0.212326195607985
2560	0.418824861791349	0.218231296707723	0.1937253838299	0.134040720202015	0.209936547545838
2580	0.415897894349523	0.215580874579613	0.191016126333533	0.13093693657934	0.207561688208022
2600	0.412989136598999	0.212984527898783	0.188459362015186	0.128122055492314	0.205229336610159
2620	0.410092023767216	0.210620020059454	0.185821012803501	0.12517939403664	0.203000522260409
2640	0.407185102901513	0.208045238932725	0.183201417212537	0.122178681128469	0.200256362574817
2660	0.404192110578668	0.205629347121698	0.180670181491667	0.119283869743585	0.197607282184694
2680	0.401238140101209	0.203132461167644	0.177996638620182	0.116591391840799	0.195212421373617
2700	0.39829997247464	0.200625974601562	0.175273764360355	0.11434765444226	0.192429538900196
2720	0.395460930705167	0.198061681220296	0.172424203217042	0.111947913178042	0.189687650991938
2740	0.39259633684265	0.195509963498144	0.169497436427798	0.10934152794988	0.187120691455054
2760	0.389687390373234	0.193176504191336	0.16660361448419	0.106868059955339	0.18431452532975
2780	0.386880167525161	0.190699817122722	0.164065185385028	0.104423964343898	0.181396757820842
2800	0.384043530875494	0.188061118659225	0.161687573500836	0.10211326172289	0.179063478278815
2820	0.381440667380997	0.185683153148881	0.159234378392942	0.09956046701533	0.176698449970702
2840	0.378723087384137	0.18324857751711	0.156862139745406	0.0971003676003977	0.174461165968306
2860	0.376018890102715	0.180855818789223	0.154456789152456	0.0944654295227205	0.172309503938594
2880	0.373318450577475	0.178754806364309	0.15181880631769	0.0920743874097824	0.170108329882726
2900	0.370712052930226	0.176377160389172	0.149350297957626	0.0897767510030639	0.167568749764901
2920	0.368190784020404	0.174055363621663	0.14661360495966	0.0879774524330194	0.165211360666212
2940	0.365626602571958	0.171737001306435	0.14391458302829	0.0860554985343601	0.163032927663609
2960	0.363153699889744	0.16953780683516	0.141011674816882	0.0841398376037666	0.1606916167769
2980	0.360744914531424	0.167422518715829	0.138175787113196	0.082151156401292	0.158437086170278
3000	0.358428148767246	0.165311941648488	0.135433324629239	0.0799086840954954	0.155979089102528
3020	0.35602444844382	0.163289482940678	0.132825945452399	0.0777067417643491	0.153479744329617
3040	0.353700718425308	0.161150562503421	0.130403906025183	0.0756152675504249	0.150760122967475
3060	0.351287302474935	0.159071031933113	0.128047633931738	0.0734872687340741	0.148390347101886
3080	0.348890657851537	0.157030146241709	0.125521359787174	0.0715241241960411	0.145962248929456
3100	0.346559047294013	0.154909741619249	0.123150667980582	0.0698235644522353	0.143683964942238
3120	0.344240924509183	0.152943699173762	0.120890254089217	0.0674515111642093	0.141648851488576
3140	0.341886944959415	0.151198630758505	0.118759490799571	0.0650483563439573	0.139582300146644
3160	0.339509440501227	0.149623464758293	0.116515316419326	0.0627846191019846	0.137902329001001
3180	0.337252383584789	0.148069163883383	0.114492907480376	0.060721615530819	0.136124853160527
3200	0.3350561709615	0.146637710987288	0.112350117914438	0.0583454221339322	0.134308146150212
3220	0.332868897314586	0.145078309605985	0.110338279962411	0.056211335245779	0.132479538051428
3240	0.330721322253599	0.143554242649526	0.108424241974671	0.054234976771682	0.130575493848705
3260	0.32847408609214	0.141964892141862	0.106573978844383	0.0521254802276284	0.128937197607048
3280	0.326337414793435	0.140239808736591	0.104711311978252	0.0496956523501401	0.126886601611491
3300	0.324154897953019	0.138528360690416	0.102692179166636	0.0476093596574745	0.124608823141648
3320	0.321913782723946	0.136764885502459	0.100650780350854	0.0454726049494601	0.122452254586351
3340	0.319658169166147	0.135090747804295	0.0989478023217359	0.0432185445434589	0.120650894418878
3360	0.317352346756524	0.133386084759639	0.097289239174663	0.0411892167841959	0.118835477860561
3380	0.31504910900153	0.131712059829899	0.0957519392047485	0.039364164907843	0.117326140219002
3400	0.31275841045443	0.130118915828305	0.0942216050288585	0.0375726311816651	0.115821637252576
3420	0.31033010385801	0.128659219793975	0.0926472685157197	0.0358878069353715	0.114141594293182
3440	0.307945990475807	0.127177890366336	0.0910019821383542	0.0342208158319258	0.112505395978411
3460	0.305485574998807	0.125561518092743	0.0895220303929932	0.0322511096855739	0.110522840137893
3480	0.303054702616984	0.123940757027368	0.0879846017575872	0.0305030979559254	0.108255621128666
3500	0.300731856804534	0.122400664819661	0.0866482408161359	0.0284912671054769	0.106370771606239
3520	0.298395473205913	0.120673833803048	0.0851605989348038	0.026481326350333	0.104647790790808
3540	0.296032801346869	0.118911767315626	0.0837205201799694	0.0248917860280963	0.102552759780945
3560	0.293703756709759	0.11718720288243	0.0822110623708296	0.0230001905212218	0.100677386326889
3580	0.291318546889138	0.115421478917405	0.0807235024564366	0.0213269963402022	0.0986065034638617
3600	0.288999565757967	0.113792826665385	0.0794307936422432	0.0192387121166781	0.0967247751262412
3620	0.286713207519142	0.11216820814531	0.0781422951242027	0.0179168649776514	0.0950688831496559
3640	0.284411338330484	0.110488176598694	0.0771348083127037	0.0163723493217813	0.0931828312130904
3660	0.28218973166366	0.108908460180731	0.0760715162078325	0.0149722179380398	0.0910161249041141
3680	0.279906661054194	0.107221526032673	0.0749355912508122	0.0136944842033218	0.0890012926168773
3700	0.277499674177791	0.105534400179363	0.0738413701333939	0.0122960379555942	0.0870171191379332
3720	0.275234967670431	0.103778223388914	0.0729501144492982	0.0109576848939832	0.0851832046579196
3740	0.272993423901775	0.101907465918223	0.0720713429135579	0.00941021704749265	0.0832190581506283
3760	0.270826650687526	0.100198065104776	0.0712186024889084	0.00807422330635832	0.0815613486059253
3780	0.268680585514288	0.0983179591244216	0.070409237754462	0.00678066067868989	0.0797427114621171
3800	0.266544553871073	0.0964522099685121	0.0693148223794719	0.00580418590917394	0.0779134575894116
3820	0.264558074370148	0.0945619252776924	0.0686870049368113	0.00484440639407012	0.0760257447846527
3840	0.262440251704885	0.0928226588743075	0.0678564175442628	0.0033925247846643	0.0740700402938181
3860	0.260326835890088	0.0910632284241785	0.0671249439291871	0.00169530683086584	0.0720742836289638
3880	0.258239434390211	0.0893135323180448	0.0661892859789059	-7.07074978111115e-05	0.0703001313183459
3900	0.256107648624766	0.0877203220547979	0.0653820763618953	-0.0013069448777603	0.0688115239824563
3920	0.253991600768949	0.0861440739592656	0.0644356862090171	-0.00260080423001328	0.0670434822133032
3940	0.25187743573499	0.084537712422343	0.0635407358685765	-0.00393021728060519	0.0652699828793421
3960	0.249675649143332	0.0829519835238813	0.0622902771913523	-0.00507793165106559	0.0633978008891409
3980	0.247450794916883	0.0812406190033353	0.0613021821144477	-0.00615909303825415	0.0617272837943919
4000	0.245349780585441	0.0795158812091176	0.0606221203334888	-0.00728958779298492	0.0603480286985602
4020	0.243245542370631	0.0778868637549861	0.0597122238404923	-0.00816007950509705	0.0590192505763717
4040	0.24113230713154	0.0761993508918882	0.0586800924797115	-0.00913541858113546	0.0576859957365291
4060	0.239005406033223	0.0748430016970703	0.0577778159911676	-0.0100133611183949	0.0567264668391379
4080	0.236919178205614	0.0736333811871381	0.0568240075667686	-0.0109428887716669	0.0555997814527539
4100	0.234783738187166	0.0725167282144198	0.0556905519008984	-0.0119125875923401	0.0544693807717999
4120	0.232649426297621	0.071355364364838	0.054792810088659	-0.0129117007515152	0.053184082486464
4140	0.230538577703599	0.0703220750399259	0.053787806263078	-0.0139731957972962	0.052052959544771
4160	0.228487579566855	0.0692723633506569	0.0527664510074829	-0.0150580107961306	0.0508953153863646
4180	0.226429860946822	0.0683985675353253	0.051865176734747	-0.0160444451631104	0.0494906856748911
4200	0.224427525828494	0.0672609868305386	0.0506072349932178	-0.0172196465051231	0.0485364137943463
4220	0.222412064743511	0.0661838918215131	0.049538645488632	-0.0186747439707792	0.0472448606827824
4240	0.220493509857687	0.0651306668936252	0.0487748128829476	-0.0199740632790934	0.0460877660859094
4260	0.21863314919257	0.0644490840666687	0.0478205035427233	-0.0211314348076537	0.0452285296091552
4280	0.216784578299784	0.0636668305463212	0.0471629088256674	-0.0221652648510478	0.0442425081462155
4300	0.214984162878302	0.0627204149626497	0.04647775716356	-0.0229024524502466	0.0431216626214995
4320	0.213095068046708	0.061749105063336	0.045964172675048	-0.0238286298154485	0.0420308396044333
4340	0.211201820259294	0.0607742730368018	0.0452936277846268	-0.0248970106171101	0.0410466523318341
4360	0.209307545571718	0.0599176252022402	0.0446649685991488	-0.0259789820708968	0.0400537500155266
4380	0.207403222887002	0.0589377903872012	0.0439147721533411	-0.027374085674272	0.0385697320710453
4400	0.205503797285909	0.0579943962086044	0.0432059648920416	-0.0287416489018274	0.0374215193256636
4420	0.203546531670296	0.0571896428422817	0.0424197278747599	-0.030071533551678	0.0365020270414515
4440	0.20166353682212	0.0562303157451595	0.0414362997275438	-0.0311927574571836	0.0356002622777572
4460	0.199893735274163	0.055173929821259	0.0410474090375288	-0.032493099157136	0.0346891899821236
4480	0.198134450739821	0.0540838601799034	0.0404189296238348	-0.0336132187975015	0.0336604036206293
4500	0.196336326751826	0.0528953227700564	0.0397037918859818	-0.0349204625201053	0.0323916714990457
4520	0.194609842264212	0.0517831655873059	0.0390548667791486	-0.0360584438606704	0.0310893967188931
4540	0.192942664353429	0.0505436007974831	0.0377883966760516	-0.0372091133836611	0.0298605768426117
4560	0.191318872643096	0.0494107097451603	0.036666602401563	-0.0384727277073483	0.028980138461666
4580	0.189681714727852	0.048246613151761	0.0353814928984844	-0.0395315993683011	0.0280737421489306
4600	0.188032808024791	0.0470003186410333	0.0339587014226451	-0.0410147443292856	0.027261854724842
4620	0.186437399985941	0.0458939136674463	0.0326194557327982	-0.041836169779262	0.0266282895750945
4640	0.184845337261254	0.0448999448608313	0.0314189980311531	-0.0429091258306206	0.0260331352808393
4660	0.183163034144329	0.043933624527352	0.0299868653176768	-0.0442678841045576	0.0252170324869246
4680	0.181468253698965	0.042905107770133	0.0289585738004808	-0.045450668051561	0.0243328314080267
4700	0.179804738441916	0.0417825291597704	0.027891040616955	-0.0466633752908373	0.0232244244307799
4720	0.178129653090553	0.0407546982280533	0.0267576297298632	-0.0478599840835565	0.022479973921527
4740	0.176542502352389	0.0399493259831799	0.025579942261435	-0.0490305242895227	0.0212763565290545
4760	0.174941955901529	0.0389695383536207	0.0245610737720073	-0.0502952555784431	0.0202854487318074
4780	0.17333312755447	0.0381321621845339	0.0233665031906499	-0.0513014779340099	0.0192771118639085
4800	0.171681161453349	0.0373526000576547	0.0222374804446054	-0.0525149263613854	0.0182217768861391
4820	0.170007454361344	0.0364875406620006	0.0213046131352815	-0.0533469110746194	0.0173149014363812
4840	0.168367025640545	0.0355249003752329	0.0204575098969757	-0.0542032303808809	0.0163314024643989
4860	0.166739455246329	0.0346569946770136	0.0196638250317819	-0.0552318619947308	0.0152199762088314
4880	0.165147981063928	0.033935107009601	0.0189884651658089	-0.0557635404804403	0.0141994733099982
4900	0.163576089219263	0.033250907357798	0.0186142027967067	-0.0566226460573066	0.0135714801888456
4920	0.162015194983742	0.032710974535796	0.0181997536519644	-0.0573774578542978	0.0127586700011417
4940	0.160489568212936	0.0322350709418551	0.017774123394423	-0.0584019797706804	0.0115899552465855
4960	0.158978557647751	0.0318263295603335	0.0171552693253956	-0.0591434829949127	0.0105014379638402
4980	0.157552850526125	0.0313113182185171	0.0165763588906327	-0.0598219706615427	0.00947360101724297
5000	0.156222442580713	0.030879602992349	0.015938746734272	-0.0604659474571037	0.00835826383494787


==> AIpCN (arXiv)/data/linear_acs_npart.txt <==
0	1	1	1	1	1	1	1	1
20	0.978103689267898	0.982462468127844	0.979090338954029	0.983123161580964	0.982401634180487	0.976995851136619	0.981282714275298	0.980288112239014
40	0.968596909251965	0.970623696684838	0.965531379233065	0.969757999935844	0.969369630447896	0.961139619471741	0.9662574856403	0.964492574966841
60	0.961824656074645	0.960132901288699	0.953671802461863	0.957473683848941	0.957663543099264	0.947278552537797	0.952467255695933	0.949587161424486
80	0.955897027842849	0.950518278382325	0.942739433602214	0.945727549633084	0.9465281269077	0.934118309803708	0.939202565403419	0.935446358195471
100	0.950406353613446	0.941685854578794	0.932515995665197	0.934667591026616	0.935958607487067	0.921533461611833	0.926404151803121	0.921742261327438
120	0.945361881342099	0.933383969095073	0.922625134199108	0.924072819190392	0.925679945579033	0.909905109334982	0.913925875348905	0.908452058881581
140	0.940587532902414	0.925390984746018	0.913200638647846	0.913563870902524	0.91590621049025	0.898313919924388	0.902071198944449	0.89548555023705
160	0.93593027885471	0.917720607320803	0.904284308798427	0.903623249901485	0.906451793491252	0.887171470929581	0.890637880227891	0.882932481144505
180	0.931267431598229	0.910440398973996	0.895583424597612	0.893952655390446	0.897124340382111	0.876310930036831	0.879710961745404	0.87054275795297
200	0.926963320914089	0.903519671384765	0.887270546117261	0.884476091144973	0.888260995264766	0.865852931425919	0.868934723210455	0.858351654289511
220	0.922797696731935	0.896792307541096	0.87926041100865	0.875148304771474	0.879654319116209	0.855581357023202	0.858522519305619	0.846382534898391
240	0.918517448373337	0.890146245179435	0.87161778174362	0.866002981809723	0.87143748239589	0.845931414322833	0.848574528452432	0.834659324343276
260	0.914492937407537	0.883584644046334	0.864036421149954	0.857203842400983	0.863351572378493	0.836841857312818	0.838691334868815	0.823208458216009
280	0.910608436204092	0.877409602992371	0.856441184520221	0.848738822575686	0.855309698271426	0.827973280058721	0.829105992487273	0.812186224221871
300	0.906751450467346	0.871344697290776	0.848951346347529	0.840406880197073	0.847381323918929	0.819067796894403	0.819745297299696	0.80154801679764
320	0.902936856271801	0.865424047070566	0.841621264777928	0.832159395345619	0.839633431890071	0.810347168617667	0.810537614274091	0.790825838010686
340	0.898991151082227	0.859533373880038	0.834516079995728	0.824160792940376	0.832025908878927	0.801695330470717	0.801297753605902	0.780445563042156
360	0.895208084099289	0.853727197635429	0.827355307748774	0.816289099975858	0.824593439058439	0.792991723762229	0.792300192786677	0.770470673744722
380	0.891555340139763	0.848106739696276	0.820642349515018	0.808752443641376	0.816978528992508	0.784590506540954	0.783437977884697	0.760723335593373
400	0.887817015821896	0.842633577593424	0.814280656192986	0.80126037753915	0.809708989609584	0.776223584923992	0.774597500980896	0.751125183668786
420	0.884117482182663	0.837121281876262	0.808066876856502	0.793849117528171	0.8024935607784	0.768058819488811	0.765970457030346	0.741861166436262
440	0.880389094956322	0.831678298874241	0.802009420926079	0.786276935183103	0.795262595752141	0.760288141705157	0.757580566811078	0.732677184582957
460	0.876593843994974	0.826407290177739	0.795858773909709	0.778915353338806	0.78810008385255	0.752716276272892	0.749209669268527	0.723755940819387
480	0.873009879361942	0.821130026258918	0.78988390371523	0.771852555412602	0.781084233401347	0.745401577479069	0.740956341042074	0.714918539974507
500	0.869426395385379	0.815859017278633	0.784144415235378	0.764871825120333	0.774137917217239	0.73821579873813	0.732828643386521	0.706174000841965
520	0.865819569639005	0.810496028051054	0.778506826239507	0.758068049871262	0.767344820758153	0.731145444460601	0.724884026720219	0.697685879492983
540	0.862002780005767	0.805305778685228	0.772959080879133	0.75141283867327	0.760679902561522	0.724165036063501	0.717132632274251	0.689132299298434
560	0.858376609349996	0.799947256279257	0.767477653431165	0.744718750989669	0.754198412944467	0.717213242654887	0.709549577620392	0.681033485805423
580	0.854764427309646	0.794743494815558	0.761987687686211	0.738163719166456	0.74771972606357	0.710514737146084	0.701998926740006	0.673160322151033
600	0.851097067383116	0.789584892020415	0.756576105074529	0.731775615440217	0.74131418774686	0.703554197640006	0.694586368339058	0.665283829858455
620	0.847407973004038	0.784408744264364	0.751231525705842	0.725292973609117	0.735104612771958	0.696845301401883	0.687143695921234	0.6575403339225
640	0.844076758399945	0.779442636495952	0.746134442088377	0.719002650837819	0.729152476931277	0.690330498579936	0.679876285699752	0.64978772638786
660	0.84072442290125	0.774267385954228	0.740924933550003	0.712886479781347	0.723137246955321	0.683856367824123	0.672850638166765	0.642308313973545
680	0.837375237504682	0.769201778546906	0.735733240318082	0.706803938848946	0.717126569748887	0.677417755282492	0.66577661798724	0.634879000156838
700	0.83414873081533	0.764317846224262	0.73074603379961	0.700670935810386	0.711296781427606	0.671194882523269	0.659034116431116	0.627576203681962
720	0.830872272433015	0.759484304862489	0.725621587533424	0.69476606057601	0.705445969884066	0.665239135107532	0.652347525520802	0.620476922646038
740	0.827700930464884	0.754585432834856	0.720831916489948	0.688927866816384	0.699481973252964	0.659249409584544	0.645686129963606	0.61351072103788
760	0.824518236605599	0.749870075127608	0.716138099484006	0.683283859500985	0.693697986751821	0.653128476749941	0.639011048215634	0.606645196469795
780	0.821501876984242	0.74503080485393	0.711637240799567	0.677516622625032	0.688139043646995	0.647042332246658	0.632435341535835	0.599771298357614
800	0.818296572497291	0.740405808246564	0.706933051789308	0.671831846267711	0.682535966541477	0.641310928274983	0.626150780541604	0.593019284153086
820	0.815205430926428	0.735580127793806	0.702363446833135	0.666238246122872	0.676938544116826	0.635695500386229	0.619853186790154	0.586458865655491
840	0.812038933768195	0.730743157931417	0.697971972752885	0.660699940816963	0.671326334246606	0.630294902610145	0.613770445904584	0.579994424314454
860	0.808876129061003	0.725951936019339	0.69352311716864	0.655259114197665	0.66580926077531	0.624922379744225	0.607645411566067	0.573469254440892
880	0.805797985288259	0.721270259430605	0.688911708906324	0.649654276621508	0.660399813635161	0.619449584682332	0.601445491293677	0.567071320860256
900	0.802776190934664	0.716580605999297	0.684478558678859	0.643921125226403	0.655062371041362	0.613814349339167	0.595407922602652	0.560517149971574
920	0.79972032518368	0.712137078897563	0.680208729124788	0.638202162034698	0.649765840617814	0.608194556474561	0.589450089325228	0.554256788383191
940	0.796770186104969	0.707656690282136	0.675846376395545	0.632672910355923	0.644529836399143	0.602790069272772	0.583610973149564	0.547970777935675
960	0.793859706116641	0.703135298639882	0.67151594756253	0.627193133769951	0.639370480276407	0.597352566807537	0.577492477636281	0.541931649919112
980	0.791212649130806	0.69851071774292	0.667198161178492	0.621846833362939	0.634239806302169	0.592190967267238	0.571592401143164	0.535612859645519
1000	0.788361089781557	0.694038477340765	0.662910844014833	0.616649309677409	0.629213001588198	0.587127198801841	0.565629424968378	0.529491361638332
1020	0.785519620452245	0.689645234397269	0.658635427082731	0.611628481719148	0.624205006500301	0.581927696471554	0.559825560329261	0.523638241679549
1040	0.782587159406383	0.685329415256806	0.654446733147439	0.606308090573183	0.619162521369662	0.577005561334889	0.554156677790043	0.517896402200964
1060	0.779692997038476	0.681092787365644	0.650175492388951	0.601065370887191	0.614168425124238	0.572220518047506	0.548642175284068	0.512153400697926
1080	0.776738567521672	0.676942427710445	0.645996395079666	0.595917436051845	0.609169190610633	0.567460374708161	0.543120933815282	0.506582718196564
1100	0.773929455926885	0.672864417800904	0.642021112817144	0.590880575497627	0.604151291430646	0.562754022908009	0.537456958243369	0.501052122790008
1120	0.771323920844908	0.668782131194317	0.637878663857286	0.585858396372523	0.599159661124943	0.558197948812018	0.532023973929658	0.495595763787314
1140	0.76857110729622	0.664732038308688	0.633979722023363	0.580768958085393	0.594288562781679	0.553578243074179	0.526707930671312	0.490199829897989
1160	0.765792918082969	0.660705022017909	0.629988139056424	0.575840961486279	0.589496907642382	0.549079650453685	0.52160732475284	0.48504516647099
1180	0.763220709863694	0.656705938503319	0.626131493693635	0.571052818025136	0.584722958559915	0.544322330399314	0.516447291485536	0.479993007194725
1200	0.760662812260483	0.652659538063705	0.622412018915137	0.566355026927496	0.579933228027208	0.539854120184678	0.511504879831474	0.474956703331868
1220	0.758112747074397	0.648700235606985	0.618717366772737	0.561827493818538	0.575197755293814	0.5354434301114	0.50673281756313	0.470244429949588
1240	0.755587670737931	0.644738787002974	0.615285558719575	0.557297178988749	0.570488034300039	0.531162093102376	0.502036922980637	0.465531125465443
1260	0.752901587957501	0.640761443739858	0.611779679205477	0.552701073351008	0.565959266137438	0.526910035748223	0.497244794586246	0.460666496496135
1280	0.750289192027035	0.636677443305313	0.608162046672641	0.548157834806015	0.561316211270733	0.522797037587412	0.492663271582078	0.455836126518653
1300	0.747829307258187	0.632570293167964	0.60462856533755	0.543600389454502	0.556486946114599	0.518680846040764	0.488128538550394	0.451080935742968
1320	0.74518611143238	0.628673485060318	0.600945861679856	0.53916559879989	0.551763517459153	0.514454531842208	0.483582746699211	0.446435455943775
1340	0.742560524657034	0.6248390211621	0.597425973185253	0.534818055499241	0.547173238272515	0.510392092837224	0.479026553074141	0.442007522688356
1360	0.739899426287858	0.620812532842042	0.593760115426386	0.530641432501533	0.542456258889123	0.506427200372022	0.474554834079284	0.437516149161277
1380	0.737360836519577	0.616814432213971	0.590310791437121	0.526785773246558	0.537715420253322	0.502651395619345	0.470179317684744	0.432873080216817
1400	0.734888443145657	0.612865345868282	0.586878686797884	0.52275383909467	0.533201620479048	0.498652482361259	0.465767107261979	0.428084581485078
1420	0.732516866886461	0.608987218848608	0.583601307820295	0.518670079436744	0.528701768879715	0.49450028990585	0.461299195108866	0.423246781502836
1440	0.730073452702533	0.605161821987317	0.580287583588697	0.514740489280043	0.524150016819769	0.490102366021504	0.456868552349873	0.418411052036319
1460	0.727638030455845	0.601317170987254	0.576827729506317	0.510622849047328	0.51971018607019	0.485799911211215	0.452378670182257	0.413766546486548
1480	0.725054130570342	0.597604110232243	0.573558746829008	0.506512179326279	0.515247319970309	0.481418702534706	0.447878196192548	0.408933096923302
1500	0.722584447825886	0.593829531243267	0.570305137472755	0.502558768793272	0.510674932923162	0.477217273886058	0.443419817748522	0.40429603209625
1520	0.720281331938015	0.590160075392891	0.567095886274799	0.49862010883048	0.506329580943223	0.473247042437449	0.438996524575646	0.399575488513259
1540	0.718025757282549	0.586486359651222	0.56394058839819	0.494746381358577	0.501953780879247	0.469197888027103	0.434589041627992	0.394882148463478
1560	0.715844029263378	0.582905898404383	0.5606811846761	0.491029579641148	0.497640373969588	0.464901373310858	0.430357606222979	0.390163369399573
1580	0.713523471480162	0.579271918003681	0.557301059566628	0.48722190004522	0.49339837096188	0.461114430661047	0.426039763995549	0.385478539474119
1600	0.711029297588258	0.575616793501952	0.554321105860174	0.48350312821007	0.489334213061104	0.457072372231367	0.421835634522125	0.380879370007034
1620	0.708918113038468	0.572169785072392	0.551289944633993	0.479737301730932	0.48511969390383	0.453144093064321	0.417762424640872	0.37642839462199
1640	0.70675164461482	0.568671895149898	0.548262851276503	0.475866725662444	0.48110144037233	0.448956833084596	0.413821460455971	0.372143537779569
1660	0.704616369762829	0.565293945103884	0.545060501958254	0.47200322516135	0.477040005404877	0.445049709922503	0.409997834503774	0.367661540702293
1680	0.702650375072353	0.561720580293307	0.541964895940089	0.468176179703687	0.47297505514049	0.440957401136399	0.406331176638762	0.363418026462933
1700	0.700574985305545	0.55824224997285	0.539092863477585	0.464285811530407	0.469035989889599	0.43703610923607	0.402763957376968	0.359256924032661
1720	0.698592774213436	0.554708373657923	0.536216827082702	0.460312467038102	0.465140189562746	0.432822039984992	0.399264244546597	0.355168237677642
1740	0.696328886187345	0.551251813284974	0.533422170990628	0.456587756168571	0.461019717851515	0.42869264475279	0.395821588168255	0.351154965789544
1760	0.694248201726177	0.547716328288099	0.530412197674793	0.452861507128047	0.457026166307465	0.424721871927798	0.392452852302638	0.347114627600087
1780	0.692163026608249	0.544249877732757	0.527562905012565	0.449187821922901	0.452932168814876	0.420949793019514	0.389158906532428	0.343071632575396
1800	0.690044655346932	0.540969552235637	0.524695701233087	0.445486800363015	0.448987425456209	0.417210875341882	0.38600593971047	0.339250897605677
1820	0.688163431171524	0.537746364716112	0.521886427021905	0.441565881279363	0.445256719948164	0.413334634334042	0.382750946727107	0.335355109126556
1840	0.685939786258822	0.534457370736465	0.519135709558994	0.43787610458727	0.4415211186915	0.409738954958802	0.379484914509155	0.331584540323048
1860	0.684067025521816	0.531067900952966	0.516244752889236	0.434024621753378	0.43770123017933	0.40571467182925	0.376324907633293	0.32776976488474
1880	0.682037302682118	0.52769727618934	0.513349399274077	0.430291271526174	0.433947671680801	0.401830361669209	0.373097881266906	0.324213557954271
1900	0.679782459188392	0.524332716626774	0.510547570489785	0.426750404638347	0.430205752586874	0.398038139822514	0.369743270519528	0.320665598615062
1920	0.677667638832204	0.521037694997296	0.507668496370328	0.423149321568361	0.426700516889352	0.394185170059392	0.366483075756867	0.317115941280698
1940	0.675462808705224	0.517761947794013	0.504736632172997	0.419645159905586	0.423205578694559	0.390360550831716	0.363300713742995	0.313679476247165
1960	0.673131196216487	0.514561409422775	0.501862886513614	0.416196798651503	0.419763648610205	0.386901834652537	0.360039098229595	0.31013280499418
1980	0.670912691874838	0.511287516606749	0.499088705866971	0.4126773066466	0.416348602480726	0.383352494549433	0.356677108088567	0.306578763776623
2000	0.668600843903359	0.507841023497383	0.496121293862256	0.40928602503218	0.413097649312245	0.379779251662577	0.353274203472107	0.303178741370048
2020	0.666421473856437	0.50455559331384	0.493221411456524	0.405874793385205	0.409872300875972	0.376306504400356	0.349995507203913	0.299762279661253
2040	0.664225991181935	0.501356575482597	0.490349062920177	0.40245037690417	0.406710348845217	0.373010601892859	0.346902145142864	0.296291564529408
2060	0.662162092250915	0.498406678744563	0.487257975856431	0.399115318364568	0.403362099178424	0.369587524786606	0.34405757662056	0.292760345378742
2080	0.660236544463633	0.495285701213629	0.484092580319779	0.395810402701983	0.400220272869524	0.36654391490572	0.341080135337711	0.289293864509271
2100	0.658058904890519	0.492195012315125	0.481069636425656	0.392529188556173	0.397136485117893	0.363502509141572	0.338014376222683	0.285991586263977
2120	0.656117715989862	0.489064253792439	0.478163502641074	0.38926778317899	0.394125448127514	0.360534961263495	0.335015020703826	0.282772104733667
2140	0.654061536433703	0.48603808742827	0.475026666991738	0.385991722756602	0.391111397104153	0.357447328061888	0.332106782844644	0.27949550371941
2160	0.652142952559575	0.483122536439297	0.4719996392795	0.382803087275263	0.388070923131345	0.354257683258467	0.329067716484101	0.276286053239506
2180	0.650051995003801	0.480454758989049	0.469105422319482	0.379727623639227	0.385200660797105	0.351089788184399	0.326058101645224	0.273214004529155
2200	0.647753186314945	0.477620710127473	0.466144948267576	0.37678593595571	0.382318635487477	0.347906531488243	0.323102949750775	0.270131505011951
2220	0.645710572989051	0.474901477804849	0.463185807430083	0.373744205216559	0.379382050569097	0.344716062025331	0.320345629989782	0.267090898702051
2240	0.643652926801968	0.472025081154791	0.4603766715028	0.370540143471858	0.376587136020285	0.341532579495424	0.317657731840168	0.264488006858007
2260	0.641509313144334	0.46932604309015	0.457720742408302	0.367376995489583	0.373819383552604	0.338555946070682	0.315029654139401	0.261685404311021
2280	0.639349491212178	0.466722055245185	0.455020370444794	0.364065139309353	0.371015033187642	0.335742106194266	0.312286109794297	0.258883873414057
2300	0.637177918293852	0.464271867507981	0.452265126063918	0.360899008834047	0.368257242296057	0.332940593366447	0.309492733722998	0.255887687699275
2320	0.634991830760167	0.461802533880708	0.449374851663196	0.35765545597165	0.365378826945959	0.330074825686177	0.306464501947204	0.252746869433619
2340	0.632761971372125	0.459327839152242	0.446652963832943	0.354499152705175	0.362674730266168	0.327438828136635	0.303369260318243	0.249615672522505
2360	0.63071789431192	0.45700286446724	0.443925213272356	0.351271595324015	0.359784393906025	0.324685218950833	0.300360437355171	0.246446033963548
2380	0.628548000322355	0.45465899744732	0.440953660802493	0.348264750438574	0.356793135435079	0.321897819269327	0.297268830359887	0.243395373779443
2400	0.626441772438647	0.45220419334009	0.438177638037402	0.34538439928902	0.353754498317262	0.31918422847301	0.294348324814919	0.240435718384768
2420	0.624479649713411	0.449817556861802	0.43541975575401	0.342370129964128	0.350713859686619	0.316352004145459	0.291480716372348	0.237508649224665
2440	0.622285013955563	0.44740163988033	0.432732748182868	0.339317775728257	0.347589896966918	0.313357374789053	0.288700119934943	0.234694941949213
2460	0.620288382371538	0.445049796809509	0.430123305944538	0.336428935575908	0.344530319718023	0.310603514352664	0.28586279277963	0.231937722553092
2480	0.618402105277734	0.442648961986621	0.427607444633029	0.333497998898111	0.341518419597081	0.307832412159893	0.282952981744394	0.228949738468491
2500	0.616445867654348	0.440329159612906	0.425199190396377	0.330667201754305	0.338487751285825	0.304914419190102	0.280074163870654	0.226173104213668
2520	0.614373601824943	0.437808062269997	0.422854401300715	0.327733702385225	0.335473116230691	0.302125099089614	0.277311596567453	0.223424306353347
2540	0.612325847999854	0.435482452742414	0.420434934470136	0.32507392425206	0.332667762173479	0.299396616846069	0.274500629592454	0.220816781185112
2560	0.610436684753844	0.433085863521351	0.417884222818046	0.322399728963151	0.329903742751358	0.296595277331397	0.271792266765542	0.218231296707723
2580	0.608471104477027	0.430609613990342	0.415448213143986	0.319808290072677	0.32714175815797	0.294030013583018	0.269370054659785	0.215580874579613
2600	0.606291814233943	0.428282638423665	0.412974309925894	0.317044050240093	0.32430404796551	0.291398400460236	0.266682376586968	0.212984527898783
2620	0.604141752050602	0.425960835682193	0.410522874114429	0.31432470535807	0.321625109129367	0.288719855501077	0.26386037884678	0.210620020059454
2640	0.602088524586077	0.423661367802647	0.408245318352553	0.311628448237607	0.318937394249368	0.285997838236366	0.261012329496743	0.208045238932725
2660	0.600007136581534	0.421396951204095	0.405944345440138	0.308968564512593	0.316217800212914	0.283388954414023	0.258256990569587	0.205629347121698
2680	0.59803543625197	0.419202992588191	0.403619604766264	0.306324324788356	0.313486379475752	0.280724447342902	0.255607069247394	0.203132461167644
2700	0.595923464083934	0.417134986993891	0.401303933515704	0.303659232905451	0.310577185442549	0.277954689191747	0.252903020432265	0.200625974601562
2720	0.593966500816807	0.414982434600608	0.399013452427464	0.300959381388462	0.307686438413157	0.27516751216913	0.250282067238906	0.198061681220296
2740	0.592000191094227	0.412870487094364	0.396826378250821	0.298149264860473	0.304813471002495	0.272472358871969	0.247629382227058	0.195509963498144
2760	0.58998404882814	0.41073108161826	0.394622130472227	0.295473868183582	0.301938408446755	0.26999239347693	0.244942536491227	0.193176504191336
2780	0.587950378003779	0.408655935140195	0.392376724454457	0.292819018778046	0.298897501428805	0.267529417245525	0.242183837799239	0.190699817122722
2800	0.585751227286332	0.40657231999123	0.390052630218117	0.290224826872298	0.29602646758919	0.265410313264732	0.239646683130354	0.188061118659225
2820	0.583602332266881	0.404197989985981	0.387744237277194	0.287828767481425	0.293254300893614	0.263326012124902	0.237343011271305	0.185683153148881
2840	0.581462859426956	0.401958127967695	0.385143353218766	0.285248335907912	0.290582593102847	0.261222674723807	0.235007205662644	0.18324857751711
2860	0.579307835288355	0.399689808931084	0.382689531097287	0.282814953951126	0.287790380316979	0.259236721379198	0.232743416689273	0.180855818789223
2880	0.577228992146616	0.397454266114348	0.380252764641407	0.280426158129233	0.284965327142306	0.257223334363296	0.230360449771502	0.178754806364309
2900	0.5752630474655	0.39524364989654	0.377741704987888	0.278089265824142	0.28207979427787	0.255099573809091	0.227747458965359	0.176377160389172
2920	0.57315774319831	0.393163106516948	0.375392569361139	0.275785056664864	0.279235514520833	0.253013906245002	0.225188961479414	0.174055363621663
2940	0.570931328988755	0.391200679001413	0.373065132434152	0.273464747961536	0.276479855761936	0.250780520992082	0.22268846494798	0.171737001306435
2960	0.568974168456788	0.389111785600079	0.370951904282387	0.271248168015618	0.273745827978574	0.248805506398187	0.220301829430497	0.16953780683516
2980	0.566855141443202	0.387112947524062	0.36899001508638	0.269017637809046	0.270940047178514	0.246452202810089	0.217977997716309	0.167422518715829
3000	0.564974447488961	0.385105583004198	0.366684611228285	0.266732872869187	0.268320323882987	0.244237821581822	0.215550508623256	0.165311941648488
3020	0.563101976855732	0.383194307043394	0.364663081973091	0.264599516870368	0.265686713051964	0.242048297678339	0.213061716990321	0.163289482940678
3040	0.561269102639786	0.381046038942137	0.362719384974249	0.262571844284566	0.263088938196844	0.240046803345234	0.210489163689001	0.161150562503421
3060	0.559462288543664	0.37896441301691	0.360884646468079	0.260200384162521	0.260655981922054	0.238150572888394	0.208136667563823	0.159071031933113
3080	0.557944047762415	0.376880325193086	0.358994784063165	0.258095640842341	0.258144691233576	0.236250819473668	0.205635523981325	0.157030146241709
3100	0.555962427346084	0.374828631285551	0.357164113497661	0.256042172447385	0.255673469160695	0.234282137532803	0.203256072883501	0.154909741619249
3120	0.554135071605548	0.372820471801363	0.355406172783781	0.254000446449021	0.253287714201948	0.232197342087502	0.200849266091129	0.152943699173762
3140	0.552280628069242	0.370901735841251	0.353653621214462	0.252118051988946	0.250862663675846	0.230288858332223	0.19834193933508	0.151198630758505
3160	0.550346550118087	0.368956954153086	0.35206022223181	0.250170015304434	0.2483374525728	0.228167231552286	0.1958143809955	0.149623464758293
3180	0.548548724052133	0.366892549066804	0.350425135318487	0.248253319464457	0.245836278381971	0.226280820779344	0.193194925081295	0.148069163883383
3200	0.546840808020319	0.364830778239565	0.348836957914052	0.246213481214907	0.243423233098653	0.224462438310934	0.190888035750409	0.146637710987288
3220	0.545040269182789	0.362731134567735	0.347178413686693	0.244184605191537	0.240884846579649	0.222556186765199	0.18853551325792	0.145078309605985
3240	0.543218273420341	0.360713182781919	0.345230696325726	0.242355866041512	0.238488948693513	0.22062206359393	0.186258747261879	0.143554242649526
3260	0.541181359180919	0.358466247320952	0.343223283329591	0.240447603986041	0.23609055551166	0.218889390947573	0.183873421020759	0.141964892141862
3280	0.539311443572155	0.356289548543744	0.341568485624067	0.238243987295604	0.233746277941538	0.217078034302622	0.181694146824363	0.140239808736591
3300	0.537585148810787	0.354104089828714	0.339778236055835	0.236198213570734	0.23152007886924	0.215180335197105	0.17961397268254	0.138528360690416
3320	0.535920285368271	0.351759399285195	0.337879285656239	0.234164080932781	0.229394963681672	0.213125960954043	0.177493406846223	0.136764885502459
3340	0.534143663941258	0.349428987551154	0.336406480645392	0.232194622943926	0.227306386391223	0.211076089047149	0.175641987968329	0.135090747804295
3360	0.532044377878371	0.347271684355808	0.334808133567444	0.230159086662068	0.225312531463127	0.208993011318005	0.173703911890372	0.133386084759639
3380	0.530279563508507	0.345123339508762	0.333352767658456	0.228256081931287	0.223241914866966	0.206972438401763	0.171739914709591	0.131712059829899
3400	0.52830969284357	0.343046852245455	0.331696263383483	0.226256844955163	0.221428829243176	0.205036355150512	0.169850077371397	0.130118915828305
3420	0.526413350347904	0.340867956733285	0.329943591953916	0.224298118221201	0.219588553637057	0.20313002611987	0.167885050992636	0.128659219793975
3440	0.524480967689579	0.338853231813355	0.328306259860208	0.22230862513086	0.217545407160813	0.201331888482008	0.165925594084661	0.127177890366336
3460	0.522788462433639	0.336831166921814	0.326616057508263	0.220293663779272	0.215460471981518	0.19964912199733	0.164139184641961	0.125561518092743
3480	0.520953951293463	0.3349767967336	0.325112880001002	0.218226697285922	0.213411977893506	0.197916208741974	0.16228061981976	0.123940757027368
3500	0.519325158264969	0.332978364618153	0.323625517962687	0.216145822075528	0.211516497162617	0.196308803655285	0.160210076087637	0.122400664819661
3520	0.517602044945175	0.330901246418316	0.322050649928049	0.214092652691567	0.209665706546516	0.194436807252833	0.158172683876356	0.120673833803048
3540	0.515693846287586	0.328876269273789	0.320542997232381	0.212062142965202	0.20784455994262	0.192407235712966	0.156120523769162	0.118911767315626
3560	0.514248708028509	0.326815008209467	0.318973659480449	0.210024423480945	0.206143479483172	0.190334414700645	0.154153511325098	0.11718720288243
3580	0.512568286970988	0.324652477815539	0.317526772003514	0.20803959661355	0.204483569295809	0.188323624910805	0.152249206536608	0.115421478917405
3600	0.510800271201579	0.322670682817561	0.315943929864067	0.205920611703989	0.20253127375454	0.186553440606074	0.150497723954819	0.113792826665385
3620	0.509165894293824	0.320549309553581	0.314560526437961	0.20399862566563	0.200698566610055	0.184736104494491	0.148652836376889	0.11216820814531
3640	0.507508158938732	0.318553209435719	0.31318070600162	0.202029339960101	0.19879581137618	0.18296841887909	0.146882297113416	0.110488176598694
3660	0.505796560660802	0.316568224734158	0.31162059269193	0.200154334224725	0.196717304794243	0.181220684967553	0.145166994620096	0.108908460180731
3680	0.504041390279479	0.314489010699197	0.31029000346957	0.198216874037813	0.19451231871046	0.179646172217743	0.143378823657162	0.107221526032673
3700	0.502235487694793	0.312540300537221	0.308586338271658	0.196233359083038	0.1924561335048	0.178063788767858	0.141671288472447	0.105534400179363
3720	0.500444663229664	0.31073032900954	0.306996348725484	0.19417084755715	0.190383954448039	0.176588018188584	0.139946917865352	0.103778223388914
3740	0.498893033977082	0.308913063870488	0.305611968045274	0.192111453961914	0.188434728945628	0.175152348007237	0.138382570490358	0.101907465918223
3760	0.497132168547286	0.307029104003198	0.304294764417258	0.190094297870172	0.186443721896107	0.17373512454728	0.136849865763465	0.100198065104776
3780	0.495536272298703	0.305212059999378	0.302922612630388	0.188182508032109	0.184435458311181	0.172269563772009	0.135290880945405	0.0983179591244216
3800	0.493837812577714	0.303413777895083	0.301652525330508	0.186161388032039	0.182332943320014	0.170809242438998	0.133733142571789	0.0964522099685121
3820	0.492161163032946	0.301623399363616	0.300178614411496	0.18430687567986	0.180242727374117	0.16940202563587	0.132145956531772	0.0945619252776924
3840	0.490602724267868	0.299841052756178	0.298510238098493	0.182461083997609	0.178257367428207	0.167787661991914	0.13051942277968	0.0928226588743075
3860	0.488733170383854	0.297958265446939	0.296977509462415	0.180541254924773	0.176410736905283	0.166279998574397	0.129024185500692	0.0910632284241785
3880	0.48710234204177	0.296241463050908	0.295344710328378	0.178553144005893	0.174552426192871	0.164798346726042	0.127557312366859	0.0893135323180448
3900	0.48566490709289	0.294431165478676	0.294023409937176	0.176578538118681	0.172717636986209	0.163358550408676	0.126362040638161	0.0877203220547979
3920	0.483894563797778	0.292709126667343	0.292396204155401	0.174640741624344	0.170987245735172	0.161994257545143	0.125002303881529	0.0861440739592656
3940	0.482551400614705	0.290944039601235	0.290985566056717	0.172861918531317	0.169278763286636	0.160578163703143	0.123770563009474	0.084537712422343
3960	0.481046546177303	0.288945939275689	0.289672715387809	0.171039716597217	0.167544137367401	0.159230697818127	0.122584280261899	0.0829519835238813
3980	0.479694527305477	0.287140641509818	0.288338879881106	0.169166460125261	0.165906497749452	0.15770221540708	0.121529893152461	0.0812406190033353
4000	0.47840953471291	0.285509252654785	0.286803537707831	0.167469080857195	0.164178055919027	0.15644400057363	0.120449521396259	0.0795158812091176
4020	0.476810798381909	0.283830064895593	0.285188700113881	0.165689721716372	0.162496007648185	0.155388801925243	0.119455873922242	0.0778868637549861
4040	0.475279720862747	0.282158838415492	0.283664192552866	0.164096301716955	0.160864750973879	0.154321397827479	0.118332476248094	0.0761993508918882
4060	0.474010503003398	0.280660738576511	0.281862291764816	0.162585158307314	0.159101208577418	0.153143577217768	0.117192290690675	0.0748430016970703
4080	0.472407526098001	0.27905139005204	0.280053090739708	0.16106405621579	0.157397796863032	0.15172936317481	0.116119259159051	0.0736333811871381
4100	0.470889228283774	0.277450206444713	0.278183451263595	0.159680480729611	0.155616440038728	0.150696691851668	0.114999169494226	0.0725167282144198
4120	0.469271989353053	0.275802762875652	0.276370945189035	0.158041065378897	0.153937726773902	0.149599594909808	0.113939722718067	0.071355364364838
4140	0.467779819342378	0.274358999669669	0.274555391948729	0.15636663827741	0.152357348125358	0.148583890273802	0.112883911644095	0.0703220750399259
4160	0.466489499563957	0.272834439712989	0.272626229255107	0.154586643413245	0.150651964323978	0.147195216312312	0.111849029505046	0.0692723633506569
4180	0.465170034994232	0.271203543500525	0.271101079661011	0.153001240373535	0.148872068794822	0.146059953921964	0.110896521007183	0.0683985675353253
4200	0.463887194002539	0.269634155462518	0.269626133529957	0.15154810673989	0.147090688152145	0.144882403501601	0.109878031376722	0.0672609868305386
4220	0.462742335476707	0.268022538602624	0.268261258931745	0.150111615185588	0.14537637337167	0.143732169991731	0.108781775791136	0.0661838918215131
4240	0.461614183139168	0.266493134611436	0.26690995534067	0.148710117768832	0.143717841102403	0.142785716251207	0.10763491737651	0.0651306668936252
4260	0.460267135538258	0.264917312013533	0.265254741452876	0.147522560201054	0.142281250003903	0.141776924661622	0.106507923215767	0.0644490840666687
4280	0.45911061522593	0.263194469366714	0.263570219939759	0.146224770418932	0.140855274153271	0.140714919265644	0.105294881277931	0.0636668305463212
4300	0.457918418554138	0.261505066953083	0.261903597154648	0.144955980567835	0.139511154605267	0.139632220817376	0.104072727388363	0.0627204149626497
4320	0.456815266837498	0.259682131150928	0.260551936935071	0.143599509808	0.138196158994955	0.138450610026017	0.102826865610315	0.061749105063336
4340	0.455632578087018	0.257765973311502	0.258920524880379	0.142111224912256	0.136950806445132	0.137302133920096	0.101530681872464	0.0607742730368018
4360	0.454587164454706	0.256029620887157	0.257511706805142	0.140787985587097	0.135682476115187	0.136237603277951	0.100239623754107	0.0599176252022402
4380	0.453421247799828	0.254294034716863	0.256078082400054	0.139404917288717	0.134493989268904	0.135151931205289	0.0991702767232511	0.0589377903872012
4400	0.452310641193376	0.252536628512018	0.254704315517024	0.138127218736715	0.13339481551488	0.133913735551121	0.0980973549992842	0.0579943962086044
4420	0.45139065334114	0.25089940206025	0.253444537179683	0.137051308164013	0.13246915401744	0.132851042920389	0.0969627521925502	0.0571896428422817
4440	0.450081500057875	0.249138251024388	0.251976549388685	0.13583274484875	0.131460221142983	0.131606470672974	0.0958332840878328	0.0562303157451595
4460	0.448853833436175	0.247449215132366	0.250305546421192	0.134730558042436	0.130445836816471	0.130363360317663	0.0946904269303393	0.055173929821259
4480	0.447609618174759	0.245733467812032	0.248814239266919	0.133630547560693	0.129400913774544	0.129135016123533	0.0935290277351826	0.0540838601799034
4500	0.446687112104284	0.243972455683565	0.24723266652793	0.132399404170331	0.128348007032275	0.127809838257432	0.0921632009226848	0.0528953227700564
4520	0.445590789365513	0.24214187901615	0.245737648151033	0.131256021643259	0.127327901945494	0.126400747585093	0.0909499218671919	0.0517831655873059
4540	0.444627164929127	0.240266743119498	0.244231661051546	0.130222213479639	0.126242031043483	0.125047393646696	0.0896826285565761	0.0505436007974831
4560	0.443350200001729	0.238353290490808	0.242561812456109	0.129264403732088	0.125024807706415	0.123804153551093	0.0886420353557185	0.0494107097451603
4580	0.442367989760215	0.236666002309827	0.241101864167951	0.128276353694057	0.123835844725863	0.12244258128649	0.0873507934552962	0.048246613151761
4600	0.44128576134947	0.234863327886549	0.239619627320245	0.127371715966289	0.122667534569093	0.121090634379896	0.0860878457239264	0.0470003186410333
4620	0.440186291254656	0.233270697259499	0.238320798071173	0.126375137785946	0.121579528404895	0.119817123047336	0.0846709218699779	0.0458939136674463
4640	0.439156078362036	0.23173849990155	0.23697294803963	0.12544929285742	0.120557588593715	0.118505615206002	0.0832596823916447	0.0448999448608313
4660	0.437956709621244	0.230130423096658	0.235411247892326	0.124383481497224	0.119496176498647	0.117162242342973	0.0818945958894511	0.043933624527352
4680	0.436758212937749	0.22846635318249	0.234050915097579	0.123484561227323	0.118570814987339	0.115773051054008	0.0803765810608886	0.042905107770133
4700	0.435778710182502	0.226856204885532	0.232757535962072	0.122347945728257	0.117629246855173	0.114499458696029	0.0788984202065821	0.0417825291597704
4720	0.434553475657739	0.225147031286024	0.231477382966712	0.121114712079233	0.116704964110782	0.113202656993898	0.0775771993167645	0.0407546982280533
4740	0.433394018408954	0.223500857302707	0.230230360679355	0.120071558150003	0.115849468488484	0.111791755806891	0.0763541902354909	0.0399493259831799
4760	0.432270841831844	0.221908708411298	0.229036989945177	0.119111570274272	0.115055447905111	0.11042843533084	0.0749352881184805	0.0389695383536207
4780	0.431223606636236	0.220315995278321	0.227664311802414	0.118263207565216	0.114220719634743	0.109001986291576	0.0732838230906491	0.0381321621845339
4800	0.430182497414333	0.218924204396923	0.226423044462722	0.117408038848419	0.113322675682064	0.107522103027602	0.0718653045103138	0.0373526000576547
4820	0.429294100322635	0.217507376709652	0.224946990337472	0.11664438370137	0.11242510345981	0.106123959205072	0.0704775364627965	0.0364875406620006
4840	0.428204779696847	0.216027611278205	0.223585271535964	0.116059232573791	0.111526786600143	0.104716537843346	0.0691570342962805	0.0355249003752329
4860	0.427410798488348	0.214369062704824	0.222321677192421	0.115398495575397	0.11072149070768	0.10332707576068	0.0681439010176466	0.0346569946770136
4880	0.426422138231334	0.212805819333636	0.221153917706425	0.114823904813711	0.109884894032317	0.102007165668083	0.0670463518479327	0.033935107009601
4900	0.425366862510126	0.211003537321169	0.219935304179861	0.114201786871778	0.109139052580428	0.100623135541829	0.0658807153957782	0.033250907357798
4920	0.424297246725747	0.20942246706202	0.218667671618693	0.113452653934771	0.10856814750164	0.0992168728675868	0.0646396619663673	0.032710974535796
4940	0.423303671543845	0.208024318200238	0.217458209540607	0.112673628353536	0.107976384264051	0.0977741407525275	0.063373446356752	0.0322350709418551
4960	0.422270442039294	0.206430635933292	0.216392666864234	0.111866776887743	0.107272888147232	0.0964202819969358	0.0622364789225335	0.0318263295603335
4980	0.421422431892884	0.204980690722095	0.215194266516624	0.111126435794574	0.106489338140612	0.0950835311460615	0.0611171377278924	0.0313113182185171
5000	0.420663624554187	0.203381844284175	0.214140484453937	0.110414481589349	0.105717130893527	0.0934808688720895	0.060051495316655	0.030879602992349


==> AIpCN (arXiv)/data/nonlinear1_acs_alg.txt <==
0	1	1	1	1
2	0.743297255426026	0.943964608379809	0.783530388757708	0.785436201533203
4	0.568567121326363	0.901336755670023	0.626260410211292	0.629244199046654
6	0.446938078310794	0.865943572312836	0.509722051401906	0.514133114405643
8	0.360894584263763	0.834896959386353	0.422827909989796	0.428517738227283
10	0.298555651808882	0.806313424921106	0.357218502002932	0.364525791397346
12	0.25168834044172	0.779557840264289	0.306384501814612	0.314995521002917
14	0.216714449986643	0.754161749152151	0.266712337751215	0.277024460991855
16	0.189595001923314	0.730074185203466	0.235535784656355	0.247528015814454
18	0.168395902396968	0.706957133705855	0.210046923638073	0.224042440159102
20	0.151377541989638	0.684782836493719	0.189567818898136	0.205577823083489
22	0.138509269793081	0.663354993014551	0.173101311054233	0.190358153722633
24	0.126784070385449	0.642703979904905	0.159231948199199	0.177542461362795
26	0.116638013667701	0.622660090484573	0.146922656646504	0.166773725528132
28	0.107873011125924	0.603358365972491	0.136984638907517	0.157528172444245
30	0.100611336884491	0.58478551121607	0.128542880193214	0.149524175363795
32	0.0941448704163802	0.566814967744556	0.120171982046234	0.142565639695847
34	0.0893095064116875	0.549348605056901	0.113261760066107	0.135980546629797
36	0.0836837888552711	0.53260555530255	0.107464548355569	0.129912641357567
38	0.0787141328319002	0.516290660561514	0.102760151862041	0.124688676942111
40	0.0740281469916075	0.500525485935925	0.0984066316844669	0.120184988283173
42	0.0700469653371885	0.485424706608518	0.0942037850201886	0.115321011074941
44	0.0666146713669426	0.470727973761766	0.090045524547263	0.11118584407651
46	0.0638043383525715	0.456504126881168	0.0856195194290879	0.107421882900853
48	0.0613341344214401	0.442444974786246	0.0812711187981945	0.103460506172977
50	0.0583202062797653	0.428797007495786	0.077628385914468	0.101275308426777
52	0.0552853748727617	0.415869198689478	0.0740795494206291	0.0995146994818526
54	0.0525642585003438	0.403335750315661	0.0707252437682536	0.0973472221454809
56	0.0504969055208237	0.391308967221323	0.0677809177598113	0.0947278851058599
58	0.0485277997537303	0.379688531092789	0.0655155649057468	0.0919391007564076
60	0.0466622771281562	0.368595356222239	0.0633321003547195	0.0895666700067248
62	0.044303577735223	0.357589662890363	0.0613665650039551	0.0864257753654078
64	0.04162423814626	0.347014544677837	0.0595246191640226	0.0836165497772327
66	0.0392133572568019	0.336654183761371	0.0573516703981669	0.0806521123547751
68	0.0374694666394016	0.326621705168289	0.0555069672813995	0.0781222195051719
70	0.0357175721065517	0.316955741257866	0.0533194214208421	0.075461729730805
72	0.0335136293632646	0.307723113075057	0.0512010276871183	0.0733439385426815
74	0.0318799944265241	0.298897396309461	0.0491917797400492	0.0717026813476629
76	0.0305274667230429	0.290091213226588	0.047034534750948	0.0699348775317486
78	0.0296784211061212	0.281691416752786	0.0451215399413086	0.0677084163451659
80	0.029035533517591	0.273442013064298	0.0435977770002404	0.0656791604896252
82	0.0279441717001536	0.265357725866881	0.0419324213132712	0.0644257773347869
84	0.0268977920022127	0.257582955599411	0.0405236911079832	0.0629781949380843
86	0.0259977812754286	0.24990979364677	0.0390135503955127	0.0622997632354342
88	0.0251484038375641	0.242591627902424	0.0378065868742301	0.0612825870963607
90	0.0231526373406723	0.235426686089069	0.0369387591451627	0.0600140526061594
92	0.0222182600079428	0.228553591988219	0.0363362243566705	0.0595267570911171
94	0.0205837799285861	0.221926853189465	0.0351050795949086	0.0583776105549379
96	0.0185889847114144	0.215355640659495	0.0338166029188246	0.0569564818735698
98	0.0181460604585991	0.209146569888366	0.0329330123063344	0.0559778579386798
100	0.0179429679703747	0.20302564752555	0.031923674016363	0.0554945576091775
102	0.0179755687104315	0.196978409601751	0.0312299961402198	0.05509109499366
104	0.0175510479706892	0.191094077469397	0.0305273379695183	0.0540701775495342
106	0.01663996366756	0.185463591424057	0.0296045463175987	0.052525921428467
108	0.0158660740316624	0.180068942678556	0.028887139351318	0.0512660147572341
110	0.0150906546942452	0.174931895093888	0.0279176434408137	0.0492076327083371
112	0.014198253820274	0.169928904606653	0.0272314103379247	0.04731024769764
114	0.0132877018491115	0.165129179361284	0.0268311362336588	0.0459446808216157
116	0.0129800036144077	0.160513593553991	0.0259324193099842	0.0443755570177986
118	0.0130434749000987	0.15580933119337	0.0250061976466871	0.0435775556834403
120	0.0127614360988066	0.151243462790839	0.0236506035652609	0.0425732895491527
122	0.0128877587722077	0.146763269174305	0.0228554966165477	0.0418029677279637
124	0.0119379406269918	0.142509962916465	0.0223767268835067	0.0404685977437092
126	0.0106430108478708	0.138538856236958	0.0220228130615686	0.0384101203202544
128	0.00987179304346645	0.134550437489605	0.0216505650601562	0.0370422571163428
130	0.0095808739504827	0.130853306710566	0.021460978018179	0.0356351250222913
132	0.00974191272878452	0.127251799368134	0.0205143182662815	0.0344804959769076
134	0.00990454074581712	0.123976893466134	0.0194305106859482	0.0328961304948552
136	0.00964713877401207	0.120700986596966	0.0183124527505269	0.0320024129519752
138	0.00974634624094227	0.117562239110821	0.0179621499227017	0.0311115760426101
140	0.00966735386345686	0.114590657157773	0.0173474990816127	0.0307352496201005
142	0.00930787577266845	0.111627862058943	0.0165906199937449	0.0305154462278912
144	0.00839884879022842	0.108560653616578	0.0155504142214053	0.0298784537369138
146	0.00665741528046886	0.105665628337263	0.0148984889927276	0.0290944044640029
148	0.00547442800403489	0.10289141350814	0.0143520367164734	0.0284686436276029
150	0.00473887042249826	0.100155270039266	0.0142263592666561	0.0273198463543272
152	0.0041461300007245	0.09749271796713	0.014012962986733	0.0259715593541859
154	0.00401824019869442	0.0948662610023473	0.0131467438570891	0.0250847576985184
156	0.00373633732343439	0.0922048464509637	0.0126140892373658	0.0241356519376673
158	0.00436565098312859	0.0897764408101214	0.0114971624601719	0.0238498572929114
160	0.00542560425463234	0.0873796939882625	0.0110275082414036	0.0233516894432689
162	0.00608926510263546	0.0849706879752664	0.0108096359301961	0.0230415164528774
164	0.00556804885559768	0.0823770386972983	0.0100586365445667	0.0223214796355004
166	0.00456253267510045	0.0799048025845932	0.0101264768804551	0.0215942556595662
168	0.00434453430333236	0.0775216964682908	0.0100027933530302	0.0213425671519102
170	0.00372675440121377	0.0753432386726444	0.00918078479327026	0.020747267697217
172	0.00319140680093544	0.0731644019372043	0.00842590965466707	0.0204601744480142
174	0.00320281696455886	0.0709273810363029	0.00712840941950364	0.0199357197417884
176	0.00309933182669072	0.0686735637942099	0.00680159663104458	0.019910071206773
178	0.00293738636353009	0.0665485115186977	0.00678082050469015	0.0196036662261646
180	0.00279187376280516	0.0646332709375161	0.00626704885918979	0.0196217127123419
182	0.00233375018558997	0.0629322829749609	0.00632616033571763	0.0191788687692145
184	0.00199917883994783	0.0612862279968513	0.00638400110444368	0.0192233133086462
186	0.00130398458682972	0.0596914876255954	0.00633769547254574	0.018784892036082
188	0.00224808048058802	0.0580201568294222	0.00551130585206212	0.0183585590545068
190	0.00300148185802052	0.0563363431105676	0.00500535061281481	0.0183697076907387
192	0.00405161016195371	0.0547916736243522	0.00488334539405555	0.0183214541413106
194	0.00527109469911163	0.0531921277216818	0.00455350795422444	0.0175459654257445
196	0.0057308462998465	0.0516189966399814	0.00414421327973543	0.0174185814643845
198	0.00582960201891626	0.0502359439798079	0.00370759067406892	0.0172333490476537
200	0.00534223073302673	0.0488317580148909	0.00301918331665397	0.0170696936215774
202	0.00407608902899953	0.04751914284732	0.00297685315197022	0.0169325484653267
204	0.00307930528589911	0.0462071260667417	0.00285992271050832	0.0169142902286556
206	0.00265268741691548	0.0448855955594047	0.00251656366098296	0.0168406843596838
208	0.00202404731662571	0.0436871467844167	0.00230672418733504	0.0165791395790745
210	0.00179435392741149	0.0426003970681571	0.00226756774552146	0.0166083179714257
212	0.00144287226524392	0.041439072984002	0.001761915314587	0.0160643439316379
214	0.00177675575273387	0.0402988165120572	0.00168430085013452	0.0162416975544555
216	0.00195729566559136	0.0390738780378776	0.0016865526677491	0.0161195245380091
218	0.00157538159940739	0.037985322061104	0.00212424228765592	0.0160840504190036
220	0.00115435510625005	0.036918433112833	0.00200133549513624	0.016067059674857
222	0.00133342439032579	0.035719171153934	0.00244536984495359	0.015892655604618
224	0.0020458283736251	0.0348035495530386	0.00222504362970343	0.0148698515703826
226	0.00207464854975505	0.0339919073619874	0.00141720833132372	0.0139256736588922
228	0.00213001433094479	0.0331842674179998	0.00122816703121348	0.0129730506619654
230	0.00284884759027792	0.03214754063064	0.000516614475598692	0.0123582557572019
232	0.00312374431349615	0.0312375191788155	-0.000637041740820759	0.0119063052270867
234	0.00392745674042281	0.0302840104461119	-0.00165195941485892	0.0116144100430435
236	0.0037338866270214	0.0292208737236141	-0.00203040265390036	0.011172623993445
238	0.0027707016261292	0.0282749985321435	-0.00205811460220748	0.0108149079252512
240	0.00217255206266818	0.0275180224930624	-0.00233330950218421	0.0107064691569198
242	0.00159656710314828	0.0267729944650934	-0.00250502577703056	0.0102175984698881
244	0.00225657479052347	0.0260399595121412	-0.00356794947298671	0.00901431302084779
246	0.00290438461361444	0.02523202924901	-0.00385650388832417	0.00833150001183854
248	0.00284750358344671	0.0244297771257929	-0.00462754262572935	0.00775037796524134
250	0.00283058067873151	0.0238727569779466	-0.00459534780381885	0.00761608250793176
252	0.00259451331703506	0.0232871550105153	-0.00427127291955078	0.00732134640105486
254	0.00195493364110928	0.0225395994366802	-0.00328283511789433	0.0084248764218942
256	0.00134550266223311	0.0219486710733871	-0.00265223173322296	0.00849783901666161
258	0.00067082558513247	0.0212651430700646	-0.00140252078901183	0.00872689277232608
260	2.8163013620271e-05	0.0208190479281162	-0.000785961880619928	0.00827535839055799
262	-0.000405580547090561	0.0202596223368382	-0.000960806987726109	0.00790594712514501
264	-0.000260764296418623	0.0195993211589277	-0.000542882025316876	0.00816086499576427
266	5.96123786476303e-05	0.018908043444525	0.000183770701672941	0.00805059732241968
268	4.39969810587465e-05	0.0181392486466622	0.000371423381258588	0.0075773897721507
270	-7.05912095869213e-05	0.0173729385880384	3.90835905281929e-05	0.00715944215887641
272	-0.000419772528354039	0.0167741239060059	0.000125522283603424	0.00656574611450896
274	-0.0009801386051316	0.0161981417824036	0.000300903211039722	0.00619836884069481
276	-0.0012648373920521	0.0157078668940169	0.000585602425838495	0.00564864303736836
278	-0.0012202344399206	0.0151449715693163	-0.000149614391917172	0.00491076608380404
280	-0.000894398199642797	0.0147219280659183	-0.000797551418120268	0.00459899547567495
282	-0.00127063704941121	0.0142301538167015	-0.00137815312738535	0.00443865499299268
284	-0.0013983246681433	0.0138517628368499	-0.00165535269347721	0.00456945903090425
286	-0.0014228912773628	0.0135932385712733	-0.00216549756145317	0.00516679078451047
288	-0.000865888563223763	0.0133207740778779	-0.00232469979338005	0.00544215743361927
290	-0.000558606981095367	0.0129731222273521	-0.00221278222683093	0.00559501907179656
292	-0.000136086486597474	0.0126604648839506	-0.00207076120569013	0.00599512949373398
294	-0.000103103197752491	0.0122787829669406	-0.00155141030646561	0.00604718891654096
296	-0.000174355821055673	0.0118827940329374	-0.000789667638719524	0.00616440532111008
298	-0.000406177256424698	0.0114730875884116	-7.47455893868923e-05	0.00543218127903772
300	-1.61694194887211e-05	0.0111347682487161	0.000708932580493784	0.00570157775114204
302	1.10050388361619e-05	0.0108343472340917	0.0010052889549995	0.00551640808106011
304	0.000204166202165771	0.0106425889896272	0.00102504405455341	0.00534212931563255
306	0.000414930518905753	0.0104609142495994	0.000953312517463226	0.00607034342625734
308	0.000590089792837255	0.0101895835331704	0.00107482972212914	0.00615372174056575
310	0.00108233922249293	0.0100371868632167	0.00111304370921389	0.00616807673205946
312	0.00185746498747798	0.00988073802448443	0.000628226869884764	0.00606484752725847
314	0.00202505753102631	0.00973898175937602	0.000363614286944599	0.00590341664649041
316	0.00159900920726459	0.00977526325865388	-5.50128357351978e-05	0.00544428456457401
318	0.00153120168715879	0.00967217314979571	0.000179115745000431	0.00549893460198231
320	0.000585151201866141	0.00955918799698863	0.000592390025996232	0.00575203490021492
322	0.000663671894624415	0.00942465412119963	0.000783369432690483	0.00590020956859529
324	0.000452684010291456	0.00924741989214312	0.000583390442889059	0.0061814398074756
326	-0.000396726914258771	0.00896164292982007	0.000920110615174212	0.00624478068509478
328	-1.10167216194488e-05	0.00863921696611199	0.00154351088854131	0.00709119698082471
330	-0.00038595457850027	0.00831348589196948	0.00171926931032199	0.00653384045834537
332	-0.00120251995712488	0.00809203349962684	0.00156650970955513	0.00642479763410755
334	-0.00118073078072356	0.00777011604983109	0.0014244075132925	0.00599658785290739
336	-0.00158631264006503	0.00751213498255476	0.00114034676188615	0.00514295334956391
338	-0.00158310098015616	0.00730926017644548	0.000583113661397213	0.00416898707662994
340	-0.00192664352071257	0.00713381408254325	0.000212100377114853	0.00316522361560454
342	-0.00177663430519628	0.006914993208615	0.000267819313135883	0.00258114213945489
344	-0.00121473721823188	0.00672170020228751	-0.000213865740635323	0.00225765548561954
346	-0.00101732428911415	0.00645355551665303	3.88931160353803e-05	0.00215017079316371
348	-0.00141576598233904	0.00618656217688142	-0.000464950291326126	0.00215004270418227
350	-0.00134165321320265	0.00592141994001397	-0.000939871571798673	0.00251187546902681
352	-0.00127350241521721	0.00577750104773493	-0.000905694698141842	0.00236532678860434
354	-0.00147528440451394	0.00550948134283781	-0.000883810119641874	0.0022816939513291
356	-0.00154754374992279	0.00528274488572676	-0.00102304981927131	0.00157605485221914
358	-0.00106115116686982	0.00529931480292227	-0.00110010721552147	0.00120392875025817
360	-0.00110326343385194	0.00534793446004299	-0.000935195214418885	0.00105046029265067
362	-0.00187926908446099	0.0053329267355386	-0.00103330187548011	0.000696318512413259
364	-0.00282483831814801	0.00525748923772959	-0.000904411455162051	8.65951442867699e-05
366	-0.00266338366411166	0.00520098270041938	-0.000604845343241115	0.000370626860569123
368	-0.0030497097293093	0.00511667625852274	-0.000552818425401616	0.000265048896935643
370	-0.00410859270195482	0.00483474204116505	-0.000831422920611043	-0.000191730243975365
372	-0.00549913525422324	0.00465185775554344	-0.000641893424141739	-0.000448498786611768
374	-0.00609846103103784	0.00460017882778386	-4.03545967554106e-05	-0.00126867679046175
376	-0.00597075637988757	0.00441535118372535	0.000280592606820884	-0.00189057399956382
378	-0.00579954729263381	0.00431631038239062	0.00022320494598029	-0.00253576420845167
380	-0.00567117971154448	0.00411570065380723	-0.000489579183656861	-0.0032554830951906
382	-0.00582174584041305	0.00395612783842703	-0.000397428793085952	-0.00329928752464828
384	-0.00554481530426988	0.0036383513073918	-6.25054836144161e-05	-0.00390994773004874
386	-0.0056043802040751	0.00357154138210721	0.000187296605851947	-0.00418924740491684
388	-0.0053713484173948	0.00339759163026491	0.000262651388774196	-0.0037755230894537
390	-0.00500805572660625	0.00335557782439336	0.000769931590584239	-0.00338030927598113
392	-0.00425633676198068	0.0031448360533694	0.00105070052727307	-0.00255618599935718
394	-0.00262532883729629	0.00290844800200367	0.0013279650333841	-0.00161556243230813
396	-0.00234873384450867	0.0026185893261157	0.00200355124109543	-0.00117591979328342
398	-0.00268519123584304	0.00246693508694618	0.00259304598486055	-0.000942863348313242
400	-0.00349543272476777	0.00243095156652326	0.00252222350090972	-0.000354801567754249


==> AIpCN (arXiv)/data/nonlinear2_acs_alg.txt <==
0	1	1	1	1
20	0.964308657229433	0.989305975381508	0.915650655608127	0.914360494242146
40	0.943112872632539	0.980257452898884	0.845512882593541	0.843617657574185
60	0.928225444857343	0.971640654757211	0.785968579605861	0.783039640270893
80	0.916488100904178	0.963353498791762	0.733776600211087	0.730288094687939
100	0.906009616984712	0.955274893360027	0.686959694123778	0.683448951709927
120	0.897242896653439	0.947370588114856	0.644447190540738	0.642300075749057
140	0.888800877706103	0.939649523393181	0.605498107226382	0.604845451742729
160	0.881063329387072	0.932026022455772	0.569675184645608	0.569551915303142
180	0.87342387022016	0.924487452035949	0.53574170345712	0.536330126379456
200	0.866215291557218	0.917107403268995	0.504045197327485	0.505400865167916
220	0.858891173380835	0.909825387472653	0.474123393144116	0.477548193188434
240	0.852129247161886	0.902505498919626	0.446009832642887	0.451155265721615
260	0.845314361392335	0.895267388904027	0.419593350654585	0.426333823023657
280	0.839020313401459	0.888243164076509	0.394977249618998	0.403285926620734
300	0.832523092616021	0.881279546421657	0.371488815209039	0.38233510086128
320	0.825765899468488	0.874271036940436	0.349599396770876	0.36279088065381
340	0.81920842378312	0.867377253568397	0.32873015264985	0.34418839321016
360	0.81266113394528	0.860625698215566	0.308829000873991	0.326564900952549
380	0.806859854452173	0.85403322753237	0.290061156876916	0.309879561076875
400	0.801223607289213	0.847452572814239	0.272803094417989	0.293891173048295
420	0.795146098643648	0.841012707709316	0.25794644990582	0.279277968381466
440	0.789130445860521	0.834725320685459	0.243284670000979	0.265920974701212
460	0.782973975527107	0.82855930822837	0.228839919940737	0.252923791924783
480	0.776898878106323	0.822532880802013	0.215566271510932	0.239778044065416
500	0.771237989056425	0.816691615151852	0.203697958915319	0.227309417908838
520	0.765810897837219	0.81091521365508	0.192127786212354	0.215317966636953
540	0.760430182369333	0.805225062888624	0.181254325197091	0.204486273988562
560	0.755328880372042	0.799471718538138	0.170923408483496	0.194170378614175
580	0.750062936385387	0.793760668616344	0.161926359492903	0.184794597686118
600	0.744801349089204	0.788176556303962	0.153526610522117	0.175930159008776
620	0.739740604313013	0.782672648631015	0.14582535932732	0.167888019261054
640	0.734431470978016	0.777235063864524	0.137555959227122	0.159273513568226
660	0.729124911018602	0.771862413103284	0.12981180311202	0.15078180175208
680	0.723769045882473	0.766475416845253	0.121972231510176	0.141816537899529
700	0.718616696661566	0.761259766799699	0.115169134732294	0.133142339040981
720	0.713506868535901	0.755926738802917	0.108455209308838	0.124539459654117
740	0.708422962219795	0.750618151347054	0.102022753765453	0.117125139537741
760	0.703747809639447	0.745338503048354	0.0958459505543692	0.110263282877325
780	0.698798543565482	0.740232570841371	0.0896045771037471	0.103707423562943
800	0.693555695472143	0.735222319752374	0.0830237539625953	0.0980142034616286
820	0.688984173810549	0.730307015607718	0.0768221257230661	0.0930550032583089
840	0.684091869874843	0.725540243592171	0.0712465212233176	0.0881821453229523
860	0.679356179564111	0.720695684398803	0.0656378955473411	0.08308321282395
880	0.674625427463713	0.715990794222692	0.0608507745130196	0.0782791072553567
900	0.670177602674817	0.711276661319111	0.0566135710182743	0.073947190883401
920	0.665568081094863	0.706663566566719	0.0530248221243815	0.0701072644285319
940	0.661061795273174	0.702130926096364	0.0496014024904115	0.0667672092683606
960	0.656507237504265	0.697649394354212	0.0458546701888746	0.063416459178027
980	0.652594679310966	0.693023175909436	0.0417477172915486	0.0607330630625254
1000	0.648503090963793	0.688606787520259	0.0377219559452268	0.0573161613619033
1020	0.643872198601193	0.684354154364286	0.0337379541116134	0.0522009965496452
1040	0.640048074014515	0.680156930119669	0.0296212102607337	0.0467163757278783
1060	0.636091172997795	0.675962348694945	0.0254391301216446	0.0419664560358397
1080	0.632414531105576	0.671810687666424	0.022155270871165	0.0381809604559268
1100	0.628661191118644	0.667784205522431	0.0195362816183518	0.0341171130585427
1120	0.624929518277049	0.66374300496217	0.0174469858005583	0.0314801511467306
1140	0.62078715159346	0.659693818850578	0.0151498581448513	0.0296470912059293
1160	0.616578362583914	0.655742530043004	0.0132645285484369	0.0275224010012924
1180	0.612611670412251	0.651946100942792	0.0112937946515301	0.0255154551011386
1200	0.608851422718971	0.648134235481767	0.00844223041177553	0.0237017652845341
1220	0.605158274933088	0.644361007939593	0.00687075273264155	0.0213481087065245
1240	0.601388977971392	0.64068086295688	0.00552052337865357	0.0180678687666398
1260	0.597437779868127	0.637103397974729	0.0043008078563369	0.0158209126858154
1280	0.593497471418671	0.633476192851615	0.00331843547124889	0.0138499900946736
1300	0.589543820851055	0.629777668469274	0.00298235232247359	0.0115727443020727
1320	0.585893085598602	0.626029884709041	0.00150189963337532	0.00895910254141526
1340	0.582160804793702	0.622392219360839	0.000196413458763593	0.00718331810468572
1360	0.578455691744977	0.618768658174662	-0.000988843472115046	0.00509237613272191
1380	0.574989379988989	0.615228071750733	-0.00108358500441357	0.00333249585249151
1400	0.571078411262943	0.611627151436642	-0.000401437428882584	0.000788530045511487
1420	0.567363432136144	0.608028669596525	-0.00109346560218517	-0.000987348842726241
1440	0.563889742351777	0.604503494057732	-0.00174372353988859	-0.00264362580538259
1460	0.560261323252858	0.60102026888032	-0.00222204468371475	-0.00453275632981859
1480	0.556516432567113	0.5975486701674	-0.00353947124867119	-0.00530123029275417
1500	0.553315955612531	0.594137723727028	-0.00340721631377939	-0.00614070180737417
1520	0.550151452779235	0.590797808256512	-0.00387457961362992	-0.00654916655146852
1540	0.546844727785188	0.587526150626149	-0.00473593360340824	-0.00679422098172786
1560	0.543446878136017	0.584348879796439	-0.00512696619170795	-0.00681280954834456
1580	0.540186697299129	0.58106884095411	-0.00515296903614748	-0.00632944785093383
1600	0.53697133494735	0.577847675125854	-0.00627380861685806	-0.00563377329025757
1620	0.534035872189294	0.574591485254613	-0.00689110674848843	-0.00579305127964465
1640	0.530859587512079	0.57131137755854	-0.00699629527069065	-0.00623012363262773
1660	0.527959365595381	0.56797792000833	-0.00689795110903952	-0.00649497327052262
1680	0.525071982187858	0.564699173659286	-0.00653129457693994	-0.00689635899675324
1700	0.522318411086023	0.561294272628315	-0.00621386718190516	-0.00749333647562834
1720	0.519394706806458	0.558019730078874	-0.00462528859564279	-0.00738897618150895
1740	0.516584268319812	0.554545938265796	-0.00364380820945967	-0.00790776074870784
1760	0.513967384699639	0.551072797261644	-0.00196316794431206	-0.00786969599865764
1780	0.511275065468828	0.547749307643358	2.51551939860681e-05	-0.00783790386711037
1800	0.508522572210892	0.544443480520247	0.00204457670607802	-0.00667026359147952
1820	0.505871976372047	0.541281391563697	0.00339152827629375	-0.00553908451080958
1840	0.50319673832282	0.538079050318137	0.00487092944397878	-0.00447345192072519
1860	0.500422908873562	0.534916988605147	0.00598529169515037	-0.00424826879149411
1880	0.497506221052319	0.531735849533485	0.00711797498749171	-0.00433391396192751
1900	0.494183590981784	0.528633144437739	0.00776028398987523	-0.004661004942949
1920	0.491218246155112	0.525637922793523	0.00783267984615554	-0.00519186071843625
1940	0.488395799978594	0.522466859316859	0.00833140042587691	-0.00557115958090494
1960	0.485669545958343	0.519351123133554	0.00893334836148309	-0.00631038411537573
1980	0.482687276056763	0.516319581248492	0.0094091490562469	-0.0069936886837145
2000	0.479974076849854	0.513415328931727	0.00950460633866546	-0.00766663912396977
2020	0.47729361090364	0.510498257318954	0.00956604473644111	-0.00792991531116758
2040	0.475071518627549	0.507624009745479	0.00994394208085496	-0.00810580805175082
2060	0.472558893412744	0.504770489246037	0.0107554139288891	-0.00866694126610639
2080	0.470598680863618	0.501812146610862	0.0104190860288605	-0.00816359112207339
2100	0.468382380985689	0.498663035303925	0.0105372193780613	-0.00741444243591534
2120	0.466106173753731	0.495656623490506	0.0109500738832396	-0.0060333979551229
2140	0.463881694705133	0.492584662610728	0.0110663246961999	-0.00484272159162854
2160	0.461680872594808	0.489530933883	0.0101178045536417	-0.00430375089653125
2180	0.459022144905061	0.486638129110939	0.00952475994329114	-0.00355040130982162
2200	0.45685011049363	0.483701732977707	0.00879088158673079	-0.00333253408866689
2220	0.454879237019215	0.480755673402175	0.00877855806758415	-0.00318329274151486
2240	0.452858701972204	0.477836586739794	0.00880037338748844	-0.00268518944391235
2260	0.450936462709343	0.474974763802105	0.00867874794628505	-0.00288783790350783
2280	0.448851178167922	0.472148105125017	0.00918313424250938	-0.00264469688418374
2300	0.446506008726049	0.469324175515155	0.00904148728484495	-0.00338689628362575
2320	0.444227882151821	0.466610277799261	0.00926200505917688	-0.00405720800850275
2340	0.442283941985137	0.463996899487338	0.00941598552798007	-0.00397314729412166
2360	0.440091635810452	0.461299697888895	0.00954692357363313	-0.0037141233195252
2380	0.437836405591158	0.458606428893221	0.00930454329212521	-0.00353851087096724
2400	0.435368907780835	0.455914524291942	0.00957212410699822	-0.00331818823502364
2420	0.433083352411452	0.45316800970226	0.0102666460187262	-0.00346346250152781
2440	0.430984750788058	0.45041581876598	0.010125943561896	-0.00398001709474206
2460	0.428836940849527	0.447672522943907	0.0100731112533375	-0.00481000644575398
2480	0.427128986333166	0.444910843067636	0.00945227193661786	-0.00555038701262785
2500	0.425442591889895	0.442145132743385	0.0090765356986324	-0.00687382879195985
2520	0.423129656911084	0.439460650443142	0.00856453302268923	-0.00811713630512823
2540	0.420951021152501	0.436793830143413	0.00778329646398241	-0.00820217822948436
2560	0.41849148606709	0.434317047477549	0.00730462170727999	-0.00898865211105996
2580	0.41604253714546	0.431725374614118	0.00583301594649429	-0.00942567179597667
2600	0.413641821415161	0.42911730119744	0.00364725383360881	-0.0104753850573931
2620	0.411558472821285	0.426601181515381	0.00238829322884719	-0.0116959920256418
2640	0.409372598834657	0.424153276819204	0.000415937635331721	-0.0135202218194935
2660	0.407327720650572	0.421778227596096	-0.000599784437086947	-0.0147179422966608
2680	0.404991561678985	0.419221240304904	-0.00137065512554035	-0.0165576187396758
2700	0.402466597740367	0.416680304377612	-0.00200771857780102	-0.0182116718138276
2720	0.400166433296103	0.414111469608857	-0.00235416578673274	-0.0194465191177071
2740	0.397977917892002	0.41150899839046	-0.00282700644424112	-0.020830447237361
2760	0.39564306924507	0.408943860600044	-0.00421127152376696	-0.0211903507222211
2780	0.393467153367983	0.406291072910385	-0.00575473867261332	-0.0220995798710441
2800	0.391204269821562	0.403661260422253	-0.00659836470043283	-0.0224981568671885
2820	0.38912446289596	0.401118723530576	-0.00637926413749098	-0.0227206490875223
2840	0.387006316032628	0.398594626634784	-0.00691516894128714	-0.0218199297489765
2860	0.384761199087953	0.396124620813196	-0.00733653863571331	-0.0218760008182101
2880	0.38259214662935	0.393576140115112	-0.00687270300851476	-0.0219625287186443
2900	0.380636754615437	0.391109689474449	-0.00599655856908943	-0.0209567678274888
2920	0.37852150950331	0.388599524256138	-0.00470329453126078	-0.0199651733909286
2940	0.376064968587638	0.38597525346493	-0.00262686022305031	-0.018896642882107
2960	0.373741446770837	0.383353533604487	-0.00135152873987401	-0.0179188384532375
2980	0.371147221045751	0.380762411796105	-0.00086339276759063	-0.016776420245069
3000	0.368673529253312	0.378270913073902	-0.00068439772643372	-0.0152864604634005
3020	0.366347155371721	0.375750875900705	-0.000211396645157916	-0.013598814290991
3040	0.363917606182982	0.37316889772557	0.000129654723228538	-0.0127278779066094
3060	0.361360987736978	0.370568928152914	0.000391169038083485	-0.0115083844184193
3080	0.358917049387658	0.368138655950844	-0.000660811233736624	-0.0108027916591501
3100	0.356723380584763	0.365665453092159	-0.00159572450802016	-0.0110370538938183
3120	0.354547838317503	0.363153513251557	-0.00198066472814652	-0.0109038338178712
3140	0.352242515223621	0.36063296929444	-0.00227679050728201	-0.0108298208346511
3160	0.35023435060193	0.358109056775191	-0.00294666469287558	-0.0104094102312978
3180	0.34803225933776	0.355616323384266	-0.00279370456888897	-0.0094025539607093
3200	0.345724287597107	0.353124085617068	-0.00272866897798796	-0.00916156011532514
3220	0.343245588297929	0.350581436121157	-0.00268748799689949	-0.00949559422074216
3240	0.341055818736618	0.348075802239624	-0.00284808805879626	-0.0101677790333698
3260	0.338696853012222	0.345590722246401	-0.00372457934831828	-0.0114333370547016
3280	0.336417931479725	0.343111487959861	-0.00471405835032231	-0.0122500051475602
3300	0.334401730894689	0.340678006271593	-0.00532451774131832	-0.0129343856009978
3320	0.332728410614487	0.338206317728837	-0.00597753060248303	-0.0128668955644922
3340	0.330637165303042	0.335866865153382	-0.0069165657916025	-0.0130501225241283
3360	0.328635263154862	0.333435653440859	-0.00753551184469846	-0.0144176495163156
3380	0.326719094408665	0.331048360889043	-0.00795144076511509	-0.0159218704130311
3400	0.324903293749308	0.328698020696164	-0.00800215719953567	-0.017175373307923
3420	0.323105234287754	0.326353063852823	-0.00752350146945516	-0.0176262593040813
3440	0.32117614291945	0.324083840378925	-0.0073017698901156	-0.0188176623751835
3460	0.31951893599214	0.321859520326237	-0.00752847685679841	-0.0203909226457479
3480	0.317961197486819	0.319608093735048	-0.00825847572563253	-0.0218206286684174
3500	0.316433915701282	0.317329719717951	-0.00938940354914366	-0.0226952090979471
3520	0.314589814536026	0.315054216709747	-0.00979261591906902	-0.0231073702282472
3540	0.312692802573823	0.312829699788619	-0.00915095353289287	-0.0235751107424872
3560	0.3108337050074	0.310644311824688	-0.00916309734053641	-0.0244903383698033
3580	0.309189572424594	0.308508541807285	-0.00915027891008453	-0.024503929739398
3600	0.307250936121784	0.306396681252548	-0.00865239546920837	-0.023834934996446
3620	0.305281491626507	0.304315258744221	-0.00775178316809682	-0.0228892741137167
3640	0.303230437390264	0.302201768478588	-0.00773957085203558	-0.0221117638221863
3660	0.301725024900989	0.300171291213848	-0.00731161569781259	-0.0207854781493708
3680	0.299575257653581	0.298112451030686	-0.00652363608395015	-0.0191297633957745
3700	0.29762231949819	0.296081580101017	-0.00461321832518158	-0.0176441844286883
3720	0.295990323705643	0.294006915485594	-0.00331040770981382	-0.016343992351634
3740	0.294434248548234	0.291947763529835	-0.00127963173404181	-0.0149301249198369
3760	0.292584396558595	0.289956967720917	0.00120337070893887	-0.0131981765168247
3780	0.290730123374575	0.287933542578883	0.00302370480941374	-0.0116564612330757
3800	0.288665004903819	0.285832925124776	0.00435215208400439	-0.0104287260172532
3820	0.286591713363618	0.283652405790769	0.00446198667162669	-0.00994304654653666
3840	0.285190494097404	0.281599586980757	0.00487068570451942	-0.00852083163147572
3860	0.283409371121818	0.27942019467163	0.00491383153427905	-0.00677988772019406
3880	0.281471897801898	0.277219842471538	0.00557385996756609	-0.00559305028556184
3900	0.27974138152247	0.27503570571652	0.00510836542366148	-0.00411350612532538
3920	0.278173156061643	0.272730824579475	0.00534599752922768	-0.00374673715508783
3940	0.276752787057634	0.270315016405245	0.00576387398132282	-0.00263708204640121
3960	0.275160964627592	0.267731737811288	0.00716819762730072	-0.00230948412234048
3980	0.2735564847028	0.265225721495539	0.00850935055217899	-0.0013048345481964
4000	0.27186091991492	0.262804933823268	0.00877902477813399	-0.000309291152171038
4020	0.270360211322338	0.260340971280435	0.00966134806651097	3.37879891488306e-05
4040	0.26906406477663	0.257953336810293	0.0100906253567785	0.000579743272546091
4060	0.267734223962142	0.25560755276204	0.0106943251806742	0.000670944827947651
4080	0.266126206878524	0.253201878442091	0.0101365300455417	0.000552832322952053
4100	0.265071753171433	0.250961932806748	0.00996756245825811	-2.67276066807022e-05
4120	0.263552960451004	0.248767309127301	0.00953999242597844	-0.000877169103920768
4140	0.262156800284763	0.246540288339898	0.00846269621188298	-0.00220080245090281
4160	0.260603419643828	0.244276398913195	0.00776036753035123	-0.0035865582565088
4180	0.259384777751705	0.242140669954821	0.0082134980989321	-0.00460502167284688
4200	0.258110000420116	0.240095924804043	0.00925074165333062	-0.00533092349743576
4220	0.256632380731375	0.238063550115531	0.0101049616500749	-0.00579703710561631
4240	0.255181877322859	0.236104637773468	0.0102408908236779	-0.0051541037594087
4260	0.253461631516751	0.234124008452731	0.0111215514103829	-0.00521660494283544
4280	0.251842874271003	0.232120684671722	0.0110211487175655	-0.00535397898198251
4300	0.250202557546829	0.230052568423372	0.0108083801779519	-0.00491573567407743
4320	0.248760603771925	0.228007094941847	0.0103104184055366	-0.00403774832411157
4340	0.247338957675732	0.226089738953234	0.00948241558084449	-0.00364792666726789
4360	0.245913566592674	0.22412517788442	0.00877680707448119	-0.00340063825289691
4380	0.244686268889195	0.222213988262518	0.00776724566711343	-0.00309284101737266
4400	0.243407824687013	0.220272755852368	0.00588738040363426	-0.00269291169860841
4420	0.242149078067766	0.218294650631595	0.00435750996064186	-0.00268869516566625
4440	0.241105323076588	0.216344341143497	0.00303609004399082	-0.00316078027983788
4460	0.23995662907915	0.214410944647719	0.00196021290949033	-0.00364533695774291
4480	0.238640675814555	0.212467640793718	0.00140536319111826	-0.00431005786789609
4500	0.237377294597741	0.210626813044509	0.00116818755359141	-0.0047806377484169
4520	0.235854858552758	0.208759998010634	-0.000190565570317258	-0.00572655169001927
4540	0.234723634588622	0.206894085724793	-0.00133864722678341	-0.00602361981380009
4560	0.233130843294537	0.205083206569414	-0.0020401000514657	-0.00684883251208225
4580	0.231577728795971	0.20340432025823	-0.00227037447056749	-0.00856546938519327
4600	0.23007891678819	0.201690252175388	-0.00295259390099541	-0.010625908237537
4620	0.228576616814619	0.199967051434469	-0.00363705499056703	-0.0128057312613449
4640	0.227407958556476	0.198226256202282	-0.00433057837045493	-0.0144930031581388
4660	0.226561551845688	0.196446461754631	-0.00485908905332793	-0.0157185012954906
4680	0.22553198244516	0.194677785814267	-0.00552033706474947	-0.0169727305191857
4700	0.224558671627042	0.193010339445663	-0.00604652627682668	-0.0175780354685892
4720	0.223753643705717	0.191302925225875	-0.00576091355397531	-0.0188780832798372
4740	0.223154560339389	0.189699007209313	-0.00536048447627394	-0.0206816556052647
4760	0.222343338266805	0.188096901936551	-0.00499628396288566	-0.0220173855084755
4780	0.221404560693048	0.186449750512649	-0.00434108319674754	-0.0229772197289724
4800	0.22003059201558	0.184929020450437	-0.00419053441689316	-0.0238494923793704
4820	0.219343256191023	0.183421749545606	-0.00384363900172453	-0.0246701884784779
4840	0.2184202002319	0.181909449317852	-0.00290857736660787	-0.0252060450521264
4860	0.217441378515393	0.180448793801693	-0.00220365987222111	-0.0257783067514281
4880	0.216497435952973	0.178907224374542	-0.00128181901329978	-0.0263910763364519
4900	0.215326432027029	0.177347136353189	-0.000782794288780892	-0.0270333843166221
4920	0.214192733811298	0.175917172247109	-0.0011068048300223	-0.0279323096933208
4940	0.213088989453373	0.174410282337072	-0.00103311461239612	-0.0286855018433931
4960	0.212174668401913	0.17283781049805	-0.000574329013562246	-0.0289377193997298
4980	0.210916071848945	0.171279972412379	-0.000107954271220225	-0.0290057970896301
5000	0.209764335526908	0.169737278128749	0.00105229924120845	-0.0288171248049987


==> data/level_acs_alg.txt <==
0	1	1	1	1
250	0.948118934600477	0.961976596477056	0.802829674120888	0.747488252537272
500	0.903545732927587	0.926140430568568	0.683198581253051	0.61351427775792
750	0.863011029441014	0.89039123861925	0.591650991762846	0.509916391899728
1000	0.824135933041146	0.856976676002659	0.513008576564931	0.430977932045016
1250	0.786768693024443	0.824486999713511	0.446596442127915	0.359605147188264
1500	0.751741782952009	0.793133151572386	0.38564486170982	0.303570014653755
1750	0.719838117996218	0.762476218804821	0.340311313586544	0.261599374405036
2000	0.690972789431587	0.731746543928723	0.291888289739294	0.222175267416893
2250	0.661631333428726	0.701827861044007	0.24211120917817	0.183125310405357
2500	0.634930428506622	0.673006193526885	0.201658906580933	0.151949954626738
2750	0.608913832924568	0.645765625348249	0.167556426738535	0.131603889847473
3000	0.584637317335859	0.618819752159566	0.141100751459991	0.108619580391569
3250	0.560778913647499	0.593501698824016	0.116453856161956	0.090526638867149
3500	0.537724469627581	0.568945446764177	0.0965822051740852	0.0740884663832176
3750	0.516124966420973	0.544200739964212	0.0758977953071418	0.0575162689129413
4000	0.494768231038023	0.520127382252583	0.0539592514380582	0.0452123750185452
4250	0.472426835719763	0.496143004798439	0.0348179632951416	0.0293556811965346
4500	0.452280761732975	0.47389575498529	0.0219234140209298	0.0196879661613705
4750	0.433252543286486	0.451299392010635	0.0112567752751563	0.0159977311036929
5000	0.415052783676044	0.428959230253915	0.00437162817091149	0.0103713222508944
5250	0.396143335794982	0.407110516194546	-0.00441426393681608	0.00983551703707995
5500	0.377728230395625	0.385803525203262	-0.0136400707788844	0.00520698587139309
5750	0.361161938606015	0.365708050330992	-0.0191374346330765	-0.00155570666655437
6000	0.345710302375349	0.344845500976119	-0.024129323434477	-0.00363020473972271
6250	0.329439547113186	0.324954751049421	-0.0307315050928732	-0.00690319991333713
6500	0.31543299109032	0.306181122045431	-0.0354574922400521	-0.011745572049599
6750	0.300998561886652	0.288099887209366	-0.0364985930152679	-0.0164533851192549
7000	0.286459340542843	0.270783627681375	-0.0335880736795198	-0.0221808779722342
7250	0.272291138140842	0.253000445397962	-0.0306415253674501	-0.0276811653779166
7500	0.258906271849588	0.235516772494275	-0.0275573440199115	-0.0297393979604025
7750	0.2450435496098	0.217854791618505	-0.0239595611825308	-0.0318037732608778
8000	0.231867029251839	0.200107561607276	-0.0277149454526456	-0.0346523185984759


==> data/linear_acs_alg.txt <==
0	1	1	1	1
20	0.837545989941667	0.995739457609635	0.964827833021438	0.961683838648132
40	0.815405093582517	0.992061237676197	0.934979971611822	0.930079879938886
60	0.806052249251782	0.988759544475726	0.907858195613822	0.90160330387356
80	0.800744824826237	0.985671309296447	0.88237775303972	0.875244995655246
100	0.797877984698983	0.982718983601025	0.858602110667669	0.850534551058739
120	0.794362544634316	0.979865335363959	0.836121357323031	0.827114630726875
140	0.791736372911735	0.977011274618916	0.814872690791852	0.805161550806966
160	0.789738781651488	0.974233536995287	0.794646082753926	0.784156530638915
180	0.785900920122644	0.971537495654355	0.775261062489158	0.764276592703013
200	0.784355977405719	0.968903815524133	0.756573321870573	0.74539436737034
220	0.781560372667316	0.966268589303236	0.738174495863047	0.727479913307236
240	0.781282987885815	0.963601323510255	0.720581460039615	0.710352208250906
260	0.777656390515942	0.960971949509241	0.703552394158987	0.694327605522339
280	0.776121521226267	0.958324153952654	0.687072000173011	0.678871593129968
300	0.773744647796003	0.955645737193081	0.671490755507454	0.66385609523541
320	0.770919122014173	0.953064595884162	0.656586854947887	0.648793562696867
340	0.768500659733332	0.95043120927341	0.642190104797772	0.634289128175822
360	0.767402388159952	0.947855853296198	0.627972155987081	0.62042767262456
380	0.765120200679343	0.945316020831764	0.614106825919387	0.607135796975431
400	0.762656147744152	0.942752264653949	0.600653042789984	0.593865715071909
420	0.760580445876448	0.940216044005798	0.587478780752353	0.580946815389853
440	0.757118204908736	0.937701268837262	0.57451714524678	0.567969564510855
460	0.755626096123495	0.935211367181672	0.562202440231199	0.55532095069474
480	0.753676789710359	0.932655609841592	0.550095213113772	0.543046013830165
500	0.751162903866727	0.930139486656575	0.538116343012022	0.53132657465922
520	0.747680121085461	0.927622703783404	0.526569562729809	0.519811487848376
540	0.747555407545854	0.925100583231989	0.515621403459174	0.508525259388482
560	0.745795391335705	0.922606243216409	0.505214587813309	0.497762502946484
580	0.743924564815274	0.920056775610299	0.495065807325835	0.487128345497004
600	0.740786210346931	0.917506012666639	0.485381200141758	0.476971348009182
620	0.738470423958042	0.915021848743697	0.475846114439036	0.466533366137214
640	0.736728840183492	0.912587092443974	0.466027916461218	0.456541058537023
660	0.734049717169736	0.910137556879435	0.456721467473214	0.446672632981965
680	0.730623203682474	0.907732068353348	0.447762891301227	0.437017910897675
700	0.729940552380424	0.905329106417366	0.438962961705551	0.427732600330315
720	0.727652916198951	0.902948778025711	0.430481296383611	0.418317459646517
740	0.725234648049568	0.900564820999114	0.42212493125277	0.409058484106576
760	0.722578727817177	0.898182065608998	0.414435748232502	0.400096330488321
780	0.720497058578289	0.895786124979743	0.407096113676307	0.391123110018605
800	0.717959983701922	0.893411433154961	0.399942326447083	0.382585484914777
820	0.717010518695918	0.891010455237474	0.392653538504737	0.374158402197258
840	0.715299547224958	0.888676139281319	0.385760737392676	0.365938289298266
860	0.712927434095584	0.886343238397595	0.378943733806628	0.357888693636632
880	0.711656388435573	0.883979283384872	0.372664166434603	0.350090391749187
900	0.709371588459449	0.881625052621984	0.366071852285058	0.342632488245167
920	0.707333402877426	0.879248233081581	0.359234682719149	0.335975626665494
940	0.703505145086757	0.876886099080381	0.35235223223301	0.330164251468138
960	0.703856712429641	0.874586040338046	0.345619225745589	0.324270294200491
980	0.699852202162145	0.8722672803423	0.33890169448388	0.318249805243095
1000	0.699649908117413	0.869901962053236	0.332350986206021	0.312196639201041
1020	0.697529983952744	0.867514222712814	0.326124611043721	0.306149851967651
1040	0.69521095730774	0.865100344220768	0.320185140984129	0.300164580178675
1060	0.693076459060524	0.862729873076513	0.314395434003755	0.294212670008493
1080	0.691110586814397	0.860352191384699	0.308404202423347	0.288679032718527
1100	0.688832715818545	0.857932801898061	0.302247228768159	0.283080467499141
1120	0.687650002475098	0.855568676546922	0.296092043844871	0.277477959769108
1140	0.684274545838835	0.853210384848214	0.289835538390433	0.271598321099836
1160	0.6833215541721	0.850885903515859	0.284018745269979	0.266307542796387
1180	0.681880232369404	0.848545565733915	0.278506088644548	0.260845990482108
1200	0.67875575612261	0.846198357350483	0.272934002419066	0.255432628458534
1220	0.677398337407803	0.843874973847922	0.267070791915047	0.25005998926861
1240	0.675485928525762	0.841589765356817	0.261023707106533	0.245251431394209
1260	0.672148801662863	0.839257452076996	0.255118746024583	0.240397762278503
1280	0.671427397772403	0.836921952022029	0.248963384636791	0.235305097569039
1300	0.669775960731918	0.834571487125381	0.24294858846543	0.230307045786582
1320	0.665927751461855	0.832177640439724	0.236933098147453	0.225570543668419
1340	0.664220424985902	0.82977473206464	0.231328908208377	0.220803564830371
1360	0.663753307883317	0.8273800135591	0.22596129940692	0.216228945729753
1380	0.662736046134183	0.825012083384377	0.220702614951529	0.211974129054577
1400	0.660428093544562	0.822736748631905	0.215619574590344	0.207746508188421
1420	0.659219296983402	0.820449708736502	0.210484239997618	0.20332405846755
1440	0.656779452198458	0.818186758326003	0.205729780640867	0.199229051631608
1460	0.654213504899749	0.815886695185227	0.200914906868484	0.19483765507037
1480	0.652733694964123	0.813573894964203	0.196575921370969	0.190502761798454
1500	0.650376111366527	0.811220319702292	0.192426236083087	0.186017699850384
1520	0.649006481264407	0.808886180378154	0.188320271202102	0.181329302995874
1540	0.646650939452844	0.806556372530415	0.184536518830089	0.176579846347117
1560	0.646317728157797	0.804322231060618	0.180609477443675	0.172114422666533
1580	0.643323482437838	0.802069184513073	0.177104422226776	0.167714981326238
1600	0.640158282552847	0.79983029073519	0.173532455508156	0.163698100143396
1620	0.638774775845617	0.797578388699355	0.170213329968984	0.160115569854986
1640	0.637401756755387	0.795296909393174	0.166808191829787	0.15666793935427
1660	0.63557760056287	0.79300395761756	0.163549215902125	0.15328943514473
1680	0.634219069237888	0.790718803602448	0.160115635120469	0.149912478043553
1700	0.631501524221015	0.788409330387286	0.15702002814581	0.146836360297262
1720	0.630030692856597	0.786132217940377	0.154185393109622	0.143454767554706
1740	0.627481047337016	0.783868269148969	0.151564499933685	0.1402188175319
1760	0.624897768184421	0.781614489103826	0.148758695692031	0.137114775616614
1780	0.62287134370068	0.779347962610403	0.145950897284946	0.134184802120328
1800	0.6211626770296	0.777058683887562	0.14308616347404	0.13142901576206
1820	0.618390942041379	0.774784656210731	0.140308529232215	0.128752624057787
1840	0.617172649353672	0.772497660645204	0.137779714414564	0.126063818718037
1860	0.615297946527693	0.770244939902925	0.134967360789774	0.123578813247401
1880	0.613543158570773	0.767956464992336	0.132150397466706	0.121180464145989
1900	0.611558184102623	0.765708455993455	0.128990572935556	0.118929949487084
1920	0.609760635485351	0.763455673777331	0.126054997107199	0.116847936218064
1940	0.608260728561515	0.761240331339074	0.123109189264626	0.114674968443115
1960	0.606853582890551	0.759088616392826	0.12078548217177	0.112434754323151
1980	0.604798444225676	0.756943480386096	0.118368645583107	0.109975928156904
2000	0.602054160213747	0.754764836678425	0.11583718118042	0.10733691021562
2020	0.600649277302796	0.752595229062417	0.11322396569764	0.104867199390003
2040	0.598975736604209	0.750425435013356	0.110705602006597	0.102728986626969
2060	0.596885451652976	0.748261481700107	0.108055973449693	0.100487261893238
2080	0.595305281956798	0.746090617096302	0.10586957525476	0.098458026718728
2100	0.592359382274134	0.743882178505907	0.103445252181149	0.0967560503420584
2120	0.591277624834198	0.741628939099061	0.101313407776974	0.0946145826295312
2140	0.59016676931963	0.739318368321635	0.0994886259272248	0.0923846672922385
2160	0.588256055967126	0.737024155478192	0.0973968936000625	0.0904020359460671
2180	0.586692639637337	0.734728458337147	0.0952127993690863	0.0881833503778768
2200	0.585301058615999	0.73244893182588	0.0931063432578047	0.0860271680346024
2220	0.582618623797943	0.730183474528218	0.0908365239873252	0.0832228438909145
2240	0.580588279103288	0.727962077830554	0.0885327114371651	0.0801903107162631
2260	0.577671317189494	0.725702293094509	0.0864597459735995	0.0772620633952362
2280	0.576759152749138	0.723411862146504	0.084323867138303	0.0743157553721653
2300	0.575438782008205	0.721131777350936	0.0826285028721253	0.0714825924703484
2320	0.574014970612011	0.71887079551108	0.0810075102138659	0.0688185492588958
2340	0.573209453872401	0.716645336449623	0.0795996473450791	0.0662120789246538
2360	0.570250165265978	0.71435691846345	0.0781354290947765	0.0636278606989656
2380	0.568273663682529	0.712122310796317	0.076544255343797	0.0614223067911574
2400	0.56656718530506	0.70988647287754	0.0749582328293313	0.0593260899102776
2420	0.563942310960172	0.707674887057019	0.0733134799507983	0.0571812570452382
2440	0.5622197319689	0.705490838801428	0.0720475041619091	0.0554833651919451
2460	0.560369438266763	0.70332682632426	0.0710268167650681	0.0539684486147246
2480	0.559676063857427	0.701185185209706	0.0702457690301487	0.052569373259373
2500	0.557249641099362	0.699009818963405	0.0693434327854224	0.0512166148708258
2520	0.554246122582994	0.69682787267322	0.0685483345685788	0.0496700202602224
2540	0.553300415754678	0.694651709276474	0.0677341600322813	0.0479170508170849
2560	0.551294535846568	0.692479953517835	0.0668952182321192	0.0463391581051034
2580	0.549944587521371	0.690264063828042	0.0658872653419618	0.0452160385997367
2600	0.548226122376876	0.68804578762604	0.0652154213236289	0.0439747816507927
2620	0.545624240749951	0.685845613529823	0.0645654298522017	0.0422655070797162
2640	0.545433513112952	0.683619324767542	0.063680821437592	0.0405954706265527
2660	0.542714874869023	0.681422044901863	0.0627627646314843	0.0392962301858015
2680	0.540234034141322	0.679308046083429	0.0620364722255796	0.0379484958306049
2700	0.539750717729762	0.677211298142596	0.061405387131287	0.0366100188202534
2720	0.538020233938251	0.675115213358846	0.0610207617284152	0.0357002746907815
2740	0.536213693695475	0.673066775922266	0.0606292250286728	0.0349734078393074
2760	0.533709449425218	0.671048819349672	0.0602260174061976	0.0339042037626858
2780	0.53369402526366	0.669004246793706	0.0600597878017327	0.0327907726387546
2800	0.530802986485575	0.666961556957479	0.0594579686647907	0.0319616827923953
2820	0.530360343880291	0.664908829076794	0.0586065812542355	0.0306972947836151
2840	0.527421225123323	0.662898923299602	0.0577773684254304	0.0297395356367236
2860	0.526195243802358	0.660947596974908	0.056908313524413	0.0289332165042885
2880	0.524102411156681	0.658982866117001	0.056208644835826	0.0282188762606678
2900	0.523339355819069	0.657035859527759	0.055775746158331	0.0273542887607468
2920	0.521227134422377	0.655100843707356	0.0553879156443125	0.0264284537556069
2940	0.520250715681805	0.653186409972521	0.0547767666774009	0.0257034621803265
2960	0.517526035018846	0.651288993629384	0.0542765678258729	0.0247690303984715
2980	0.515384324981809	0.649369304299952	0.0538294672592309	0.0239244737236786
3000	0.514043976151054	0.647493347799064	0.0531868125386768	0.0230500085614757
3020	0.513474408989851	0.64557620593897	0.0526613922334562	0.0221522546031875
3040	0.51073289416986	0.643643889406049	0.0522022614193338	0.0214357214378605
3060	0.510305644774055	0.641675396383907	0.05172511473569	0.0211456405356029
3080	0.507879697530683	0.639688285529489	0.0511201642981481	0.0207129748065713
3100	0.504798740161899	0.637647581601392	0.050568105744335	0.0200901854003927
3120	0.503822270240175	0.635603267538921	0.0498779883085109	0.0195533123978907
3140	0.502226629358726	0.633534464335298	0.0493403830766519	0.0189032941389487
3160	0.500852773672026	0.631478496368454	0.0489052670218833	0.0182253076664732
3180	0.498611640857471	0.629465673070229	0.0482859936923173	0.0171247296449449
3200	0.49735067151784	0.627500273523759	0.0473636917923184	0.0163967240579692
3220	0.494490297491674	0.625548117507759	0.0462948102085059	0.0156094827334615
3240	0.492848846964086	0.623536648329743	0.0451035690861048	0.0156041336338102
3260	0.492117012889325	0.621490760909158	0.0437680876087142	0.0156135978870562
3280	0.490190385198752	0.619450572226773	0.0423740469672103	0.0153898665161324
3300	0.488434099574237	0.617412568623196	0.0414495650579694	0.0153708464609805
3320	0.48679331406349	0.615364474625789	0.0404461986151076	0.0148969554475487
3340	0.485673020153589	0.613306197307032	0.0393082646760374	0.0141721325143408
3360	0.483685287015553	0.61130482180353	0.0383282523679108	0.0136647883227161
3380	0.482158251697881	0.609317940893165	0.0374756074975462	0.0128338613486598
3400	0.478899865180067	0.607382780196066	0.0368361631460891	0.0121187795487559
3420	0.478215522719839	0.6054245616729	0.0358486229465786	0.0111391000064183
3440	0.476236865767822	0.603484494559696	0.0348092127007221	0.0104282259027582
3460	0.474746144671494	0.601539264437784	0.0335600124537433	0.00973467339718044
3480	0.473177333141547	0.599636241516942	0.0323335097289093	0.00897354711418643
3500	0.471577107589009	0.597736532827924	0.0309755718300148	0.00817321588940567
3520	0.469784991798558	0.595828604416716	0.0293916066298355	0.00708533009880673
3540	0.468541416986849	0.593915163137048	0.0275981584026706	0.00667795640442745
3560	0.467207243255516	0.591997648047025	0.0257690832658035	0.00608543921002673
3580	0.466070995692568	0.590091870714299	0.0242134179109488	0.00556897659762677
3600	0.464759077905188	0.588232155171917	0.0227805664437031	0.00509133889479252
3620	0.463024347381091	0.586351282192806	0.021125066720841	0.00438314756459562
3640	0.460685023143733	0.584485167553732	0.0194107403976751	0.0035202811750451
3660	0.458137390698536	0.582651311237008	0.0177104397879894	0.0023481643994462
3680	0.458663341979759	0.58080809558964	0.015697701105888	0.0011256824018032
3700	0.456669250216462	0.57895691015376	0.013584313576299	-8.58664813570539e-05
3720	0.454784062072282	0.577099703531702	0.0116070883899734	-0.0015112681877041
3740	0.453574294221934	0.575315744954653	0.00963550580691752	-0.00273430713419878
3760	0.452180574434478	0.573476554470881	0.00803241078536568	-0.0036572874710383
3780	0.449861526642659	0.571596727163042	0.00639028075082803	-0.00444763614250609
3800	0.449006566179889	0.56970395499862	0.00491575677975246	-0.0051188587806135
3820	0.448634685281921	0.567832201204216	0.00354996862592763	-0.00606927355458534
3840	0.446445248015682	0.565919829109777	0.0021148216628028	-0.00671893046233376
3860	0.443972000856149	0.564073596540096	0.000314917430694249	-0.00713522180363896
3880	0.441654901014191	0.562208652565388	-0.00128268678828483	-0.00745837348488668
3900	0.441664576696823	0.560289871809008	-0.00277432314260171	-0.00796806208452884
3920	0.439529535995842	0.558336725550757	-0.00421710956884635	-0.00849412278226857
3940	0.437180400084748	0.556408825006448	-0.0056529012061823	-0.00913022669407012
3960	0.434964619785293	0.554436425169563	-0.00735835593338816	-0.00960486493078528
3980	0.432399433629888	0.552466975485688	-0.00903789891835746	-0.01006544690756
4000	0.432954283920764	0.550531699678001	-0.0104704146901991	-0.0105478266615434
4020	0.430663290647961	0.548574581303636	-0.0117696720574114	-0.0108994040931275
4040	0.428948765322942	0.546610245272425	-0.0132806460874349	-0.0112741777112427
4060	0.428151130439631	0.54468872211001	-0.0142843246289142	-0.0119500945265995
4080	0.427108688645502	0.542752625061419	-0.0148293331109645	-0.0125512923313919
4100	0.425201452689361	0.540804030890456	-0.0154264259125551	-0.0129758819506659
4120	0.423076410246187	0.538899175708378	-0.0160714541701304	-0.0128530035062056
4140	0.422931502530024	0.53696179089636	-0.0170139729275896	-0.0128505474524019
4160	0.421137481515075	0.535050224811527	-0.0177800576526839	-0.0131857306325357
4180	0.419149739300224	0.533179400258941	-0.018447492088591	-0.0138862046207266
4200	0.41690446150872	0.531296757502647	-0.0190962447467067	-0.0143165104174493
4220	0.415887273651428	0.52938134060751	-0.0197765333028333	-0.0145813591555316
4240	0.414143610258762	0.527479319411247	-0.0203728510707478	-0.014790338921189
4260	0.411658927901784	0.525573199663227	-0.0208141643857957	-0.0154708705791106
4280	0.411089630536223	0.52365776256129	-0.0216141242110276	-0.0163011316729448
4300	0.410373520117497	0.521759463892865	-0.022394003536895	-0.0169927487791027
4320	0.408332300996631	0.519889066324415	-0.0230927496385586	-0.0178815489197568
4340	0.405159984194375	0.517989340259506	-0.023527134164147	-0.0187215405332081
4360	0.404030185215469	0.516161417629048	-0.0235082039497809	-0.0191165302002276
4380	0.40312889081143	0.514321157062629	-0.0237972892954415	-0.0190243046358215
4400	0.401115530064816	0.512520394237499	-0.0243777138317527	-0.0186617357524304
4420	0.400210539806973	0.510714221452955	-0.0250752159629163	-0.0187252404740463
4440	0.397920845600419	0.508945911603001	-0.025728696536449	-0.0188199347941399
4460	0.397546301503004	0.507190122590181	-0.026430560742735	-0.0188567508882781
4480	0.394907959340455	0.50546954732047	-0.0269165251841153	-0.018759699761406
4500	0.393470678653921	0.503748987637153	-0.0275492052546881	-0.0183725728870739
4520	0.391515555756922	0.502050861177098	-0.0280533875135886	-0.0181558334804527
4540	0.390357664889602	0.500323582909562	-0.0284007553483494	-0.0184661418410364
4560	0.388958968089982	0.498605555377014	-0.0286805815189348	-0.0187824085903886
4580	0.389042366045114	0.496935825072742	-0.0288400350113741	-0.0189247609987765
4600	0.38867031698622	0.495268838957078	-0.02886288049795	-0.0190754281916327
4620	0.385789010130527	0.493571276229608	-0.029088864862791	-0.0192601056544739
4640	0.383617835284661	0.491906290441896	-0.0293431699635812	-0.0197672121161897
4660	0.381300137908949	0.490260112802076	-0.0294316636248835	-0.019860036087058
4680	0.380293562905846	0.48859195484302	-0.0299698065045735	-0.0198782458294974
4700	0.379858164788507	0.486898212029891	-0.0304934910082178	-0.01938993277215
4720	0.377566083826846	0.485198839063705	-0.0310350624511966	-0.0184898952328641
4740	0.376159487525267	0.483489622631241	-0.0318078829499536	-0.0182420754346978
4760	0.375560116191962	0.481800880009026	-0.0322706405365025	-0.0181758645134643
4780	0.374402936394246	0.480129137329543	-0.0323024322556606	-0.0182673915066997
4800	0.373381396595337	0.478473692917991	-0.0319325781305903	-0.0183519159189036
4820	0.37153025484362	0.476778200287409	-0.031564611954199	-0.0184538765288555
4840	0.369981298557478	0.475114605165628	-0.0311172153828435	-0.0184691279404273
4860	0.368432650862099	0.473462031744691	-0.0307905804564512	-0.0183687769222223
4880	0.366578792592051	0.471776685036526	-0.0301547171913788	-0.0182506878174868
4900	0.36538584748646	0.470080933458204	-0.030066220281979	-0.0180668318808466
4920	0.363835994508557	0.468391378255439	-0.0300244864424701	-0.0178859811998563
4940	0.361358275492064	0.466708226456394	-0.0297870242412276	-0.0176848639249137
4960	0.360445571011212	0.465035408022208	-0.029636634339265	-0.0173827778191812
4980	0.35767933012403	0.463372226373607	-0.0297527828223094	-0.0174850569210867
5000	0.356958681724992	0.461717969555676	-0.0298644792440086	-0.0176314343330285


==> data/linear_acs_dim.txt <==
0	1	1	1	1	1
20	0.989459188188442	0.980288112239014	0.97256799997713	0.962402119931664	0.9686518607734
40	0.981211739530911	0.964492574966841	0.952580367943099	0.938988822315758	0.946487946393614
60	0.973723875571978	0.949587161424486	0.934965431176673	0.920002546621478	0.929573544645545
80	0.966562609800094	0.935446358195471	0.9188849857132	0.903491591913834	0.915613453416721
100	0.959566050019523	0.921742261327438	0.903648736458185	0.888376157325363	0.903215845980085
120	0.952803821839663	0.908452058881581	0.889389118891399	0.874614768674433	0.891907686072634
140	0.94599390788183	0.89548555023705	0.875965401450057	0.86173305132946	0.881280269711451
160	0.939384593229317	0.882932481144505	0.863177207003461	0.849063995368396	0.871218575039369
180	0.932861166058491	0.87054275795297	0.851121294997264	0.836686399587051	0.861503303551503
200	0.926365925972189	0.858351654289511	0.839543829007937	0.824759735180321	0.852224566639627
220	0.919859690068944	0.846382534898391	0.827962232686526	0.812806827529889	0.843096072133265
240	0.913431687118134	0.834659324343276	0.817087886746341	0.801422478715321	0.834319016989272
260	0.907162061510493	0.823208458216009	0.806622480412667	0.790070235234487	0.825272332374513
280	0.900877191007825	0.812186224221871	0.796412341857078	0.779424608489848	0.81654590498736
300	0.894601658529355	0.80154801679764	0.786512771359829	0.768780910976869	0.807800473968408
320	0.888325392614906	0.790825838010686	0.776720282738304	0.758128023737278	0.799282153065731
340	0.882263960946442	0.780445563042156	0.767176845659032	0.748051287458447	0.791188200112881
360	0.876242665682514	0.770470673744722	0.757577677989733	0.737932516906807	0.783376543115771
380	0.870222525849699	0.760723335593373	0.748481579867822	0.72814259026979	0.775252521855365
400	0.864334065589105	0.751125183668786	0.739703278273732	0.718309106006255	0.767016844072176
420	0.858565707191194	0.741861166436262	0.730791075441326	0.708401549365038	0.75885239812932
440	0.852856475072686	0.732677184582957	0.722113777483229	0.698653632194272	0.750629340430568
460	0.847192470684009	0.723755940819387	0.713480302707097	0.689417149372251	0.74286927051182
480	0.841623578669885	0.714918539974507	0.704784923398894	0.680296330411925	0.734937675330052
500	0.836209860507257	0.706174000841965	0.696397446832766	0.671314597131305	0.726858688810007
520	0.830685017845761	0.697685879492983	0.688098234271444	0.662603282217955	0.719227780996542
540	0.825177368198208	0.689132299298434	0.680241345073246	0.653942601227241	0.711559669302288
560	0.819680864426512	0.681033485805423	0.672228874971172	0.645274377127782	0.704257934146372
580	0.814324253445222	0.673160322151033	0.664299322298287	0.636750601776119	0.696708361404025
600	0.80887875604689	0.665283829858455	0.656684810915603	0.628371082462548	0.689341379947748
620	0.803589065373351	0.6575403339225	0.649061178220178	0.619838529022911	0.682029568493769
640	0.798356869771019	0.64978772638786	0.641499877016466	0.611716070492579	0.674649845355615
660	0.793111471859896	0.642308313973545	0.634115213945759	0.603326884365232	0.667487882702057
680	0.787838206943779	0.634879000156838	0.626578617750818	0.595011030182604	0.660347144756488
700	0.782624998603905	0.627576203681962	0.619010032209172	0.586836596076118	0.653007330864522
720	0.777443884340434	0.620476922646038	0.611813036115422	0.579134399445404	0.646080306946803
740	0.772343121189385	0.61351072103788	0.604731420644352	0.571231546453639	0.638747125893136
760	0.767225258627415	0.606645196469795	0.59772111477477	0.563560820021786	0.631406414236425
780	0.76217071160645	0.599771298357614	0.590753405652243	0.555940751949368	0.624559310993855
800	0.757277766902716	0.593019284153086	0.583829120456986	0.54836233142758	0.617564954503049
820	0.752498163909556	0.586458865655491	0.57699492285865	0.540853379486179	0.610924299019556
840	0.747702619241785	0.579994424314454	0.570003090853124	0.533601210022572	0.604252619505384
860	0.742980494846116	0.573469254440892	0.563312392956113	0.526219210900543	0.597532893985901
880	0.7382579282545	0.567071320860256	0.556890345193347	0.519311700532023	0.591082552406613
900	0.73353793341404	0.560517149971574	0.550310578535564	0.512411901548148	0.58512366808764
920	0.728803116538726	0.554256788383191	0.543863519692028	0.504985140665332	0.578692057428098
940	0.72400677080309	0.547970777935675	0.537191993257485	0.49822989726183	0.572616007541398
960	0.719201917115998	0.541931649919112	0.530878435167056	0.491162999853421	0.566423545554078
980	0.714381721653505	0.535612859645519	0.524607998258584	0.484239176797102	0.560389495418428
1000	0.70968796896875	0.529491361638332	0.518609298300056	0.477246585671167	0.554170786752936
1020	0.705081104873948	0.523638241679549	0.512526955247492	0.470693603098758	0.54833259200242
1040	0.700495710905924	0.517896402200964	0.506337852408473	0.464138515182706	0.542934310527899
1060	0.695917704943314	0.512153400697926	0.500133533100803	0.457708730154235	0.537189605244475
1080	0.691296653671884	0.506582718196564	0.494197662844676	0.450889789745391	0.531370082011865
1100	0.686692459055425	0.501052122790008	0.488446947326953	0.444499629075204	0.52578294518053
1120	0.682057701754825	0.495595763787314	0.482497275249388	0.437953929832152	0.520019779561466
1140	0.677504589774375	0.490199829897989	0.476493342284131	0.431807893535864	0.514520504714236
1160	0.672997877040121	0.48504516647099	0.470677641457601	0.425609048027826	0.509180336012518
1180	0.668486340210903	0.479993007194725	0.46490609872821	0.419729779092805	0.503466817718161
1200	0.664013702079673	0.474956703331868	0.459199207200749	0.413369901659303	0.497615061147669
1220	0.659569608834326	0.470244429949588	0.453719677378113	0.407581194003541	0.491988111930143
1240	0.655170363526164	0.465531125465443	0.44822513645109	0.402035795819062	0.486280991940631
1260	0.650910607711135	0.460666496496135	0.442603059290343	0.396721523137248	0.480779418749956
1280	0.646661180607835	0.455836126518653	0.437120159809887	0.391603750343968	0.475308998790157
1300	0.642489645403632	0.451080935742968	0.431601286692849	0.386560140365676	0.469677961819023
1320	0.63830289336368	0.446435455943775	0.426232087763417	0.381434200736717	0.464217563748444
1340	0.634294257097591	0.442007522688356	0.420964278481601	0.376040525735322	0.459037319697611
1360	0.630319271722233	0.437516149161277	0.415632025767822	0.370983799943726	0.453854016371298
1380	0.626367688028233	0.432873080216817	0.410885858243306	0.366185308543793	0.448712223519833
1400	0.622494847871221	0.428084581485078	0.406252714516922	0.360983047126701	0.44332092634249
1420	0.618659524058954	0.423246781502836	0.401555963033237	0.356313387428054	0.438232469810507
1440	0.614707666429123	0.418411052036319	0.396570325114418	0.351619113806031	0.43330950635065
1460	0.610729927116141	0.413766546486548	0.391817799212623	0.346421848777009	0.42858131858254
1480	0.606751392543503	0.408933096923302	0.386847453258198	0.341064309416901	0.423831024548171
1500	0.602803160647706	0.40429603209625	0.382254485121615	0.335577582551789	0.418985960470184
1520	0.598889200461174	0.399575488513259	0.37759411693869	0.33050143010439	0.413881866288415
1540	0.594973726360954	0.394882148463478	0.373421880976258	0.325307298205651	0.408931425132802
1560	0.590916762085681	0.390163369399573	0.369148156594577	0.32034721163448	0.403914657147185
1580	0.586856727160689	0.385478539474119	0.364707769098744	0.315887475924445	0.398884292227999
1600	0.582992748307723	0.380879370007034	0.360622869246308	0.311275410650968	0.39412552015177
1620	0.579068386326006	0.37642839462199	0.356672231672602	0.306271676267233	0.389579678601617
1640	0.575189843910817	0.372143537779569	0.352599909566451	0.301346088278479	0.384944860773854
1660	0.571295063699515	0.367661540702293	0.348778089192423	0.296558024780452	0.38026222597604
1680	0.567459527955197	0.363418026462933	0.344631399779929	0.29167642961242	0.375124326044298
1700	0.563591913058634	0.359256924032661	0.340569806069949	0.286870092366278	0.370355610001027
1720	0.559688024902195	0.355168237677642	0.336542501548846	0.282238237873839	0.365555135491434
1740	0.555778539623608	0.351154965789544	0.332356317936947	0.277558333518337	0.360804051269903
1760	0.551776354060899	0.347114627600087	0.328201065803246	0.272825588215321	0.355908324217085
1780	0.547775810344399	0.343071632575396	0.324116064538036	0.268183269940418	0.351148469787626
1800	0.543835494482761	0.339250897605677	0.320251409335689	0.26349075345231	0.34666297306425
1820	0.539952438054776	0.335355109126556	0.316436289676351	0.258836065659364	0.342320979350455
1840	0.536059546032604	0.331584540323048	0.312476293126898	0.25464477893939	0.337910420671207
1860	0.532349079733255	0.32776976488474	0.308437254319025	0.250467009998226	0.333307536312488
1880	0.52874773187476	0.324213557954271	0.304429762567274	0.246298100913638	0.328642596705576
1900	0.525224564561226	0.320665598615062	0.300704016750619	0.242501555852656	0.324248419564393
1920	0.521737956285142	0.317115941280698	0.296968718522575	0.238360001154507	0.319659915495618
1940	0.518256215326381	0.313679476247165	0.293316574429241	0.23438144211061	0.315129501375596
1960	0.51473845701263	0.31013280499418	0.289640625424362	0.230666878594314	0.310765807619606
1980	0.511345901586992	0.306578763776623	0.285977300113292	0.22677601614963	0.306441646450986
2000	0.507916713043368	0.303178741370048	0.282616348117261	0.223209558639135	0.302170057790082
2020	0.504401968025082	0.299762279661253	0.278866608626173	0.219550849557306	0.298151305910645
2040	0.501005903460337	0.296291564529408	0.275396672661694	0.21626115757595	0.294250548933288
2060	0.497612242943865	0.292760345378742	0.272076231619834	0.212518646223538	0.290389042143535
2080	0.494231416082218	0.289293864509271	0.26872630440454	0.20910584713796	0.286696871782938
2100	0.49079546697411	0.285991586263977	0.265398530253729	0.205753439570347	0.282500101442938
2120	0.487327833564242	0.282772104733667	0.2621126771001	0.202519988285974	0.278359197397441
2140	0.483999471028164	0.27949550371941	0.258739011665884	0.199063543970876	0.274850943850137
2160	0.480635633677263	0.276286053239506	0.255504141457534	0.195457924792376	0.271274602458339
2180	0.477339737688182	0.273214004529155	0.252163911566594	0.192300905593861	0.268026763187677
2200	0.474019733438355	0.270131505011951	0.248703744902855	0.189196624396652	0.264588754743695
2220	0.470809632659343	0.267090898702051	0.245294484968077	0.186465224945371	0.261156574118154
2240	0.467662213785799	0.264488006858007	0.24188108593313	0.183580967948353	0.257428613001807
2260	0.464484963401426	0.261685404311021	0.238784070534878	0.180708942468229	0.254144940845619
2280	0.461256827432871	0.258883873414057	0.235692745682151	0.1776587865227	0.250862736367056
2300	0.458120846390685	0.255887687699275	0.232476606614788	0.174228852379602	0.247873188069578
2320	0.455047880168488	0.252746869433619	0.229063590031305	0.171071067647522	0.244778947391756
2340	0.451992960413286	0.249615672522505	0.226026021945018	0.167752247833225	0.241330468595901
2360	0.448824368472219	0.246446033963548	0.223152952684612	0.164561129253035	0.237871585731955
2380	0.445680051935658	0.243395373779443	0.21993364319889	0.161427875084995	0.234705703616353
2400	0.442684306444766	0.240435718384768	0.216864942894192	0.158424348177878	0.231652979693785
2420	0.439641800069672	0.237508649224665	0.213712954622762	0.155170005260304	0.228675578473807
2440	0.436516517854699	0.234694941949213	0.210590624567607	0.152058710446377	0.225771194886658
2460	0.433449766417376	0.231937722553092	0.207702968450853	0.149003754962328	0.223005543427176
2480	0.430462603097935	0.228949738468491	0.204929989833975	0.146186331023174	0.220341240565447
2500	0.427533980147427	0.226173104213668	0.202079255985644	0.143212830491362	0.21762492521892
2520	0.424614145603619	0.223424306353347	0.199472754240106	0.140071470948517	0.215090504197651
2540	0.421745427897496	0.220816781185112	0.196554558387667	0.136741288991778	0.212326195607985
2560	0.418824861791349	0.218231296707723	0.1937253838299	0.134040720202015	0.209936547545838
2580	0.415897894349523	0.215580874579613	0.191016126333533	0.13093693657934	0.207561688208022
2600	0.412989136598999	0.212984527898783	0.188459362015186	0.128122055492314	0.205229336610159
2620	0.410092023767216	0.210620020059454	0.185821012803501	0.12517939403664	0.203000522260409
2640	0.407185102901513	0.208045238932725	0.183201417212537	0.122178681128469	0.200256362574817
2660	0.404192110578668	0.205629347121698	0.180670181491667	0.119283869743585	0.197607282184694
2680	0.401238140101209	0.203132461167644	0.177996638620182	0.116591391840799	0.195212421373617
2700	0.39829997247464	0.200625974601562	0.175273764360355	0.11434765444226	0.192429538900196
2720	0.395460930705167	0.198061681220296	0.172424203217042	0.111947913178042	0.189687650991938
2740	0.39259633684265	0.195509963498144	0.169497436427798	0.10934152794988	0.187120691455054
2760	0.389687390373234	0.193176504191336	0.16660361448419	0.106868059955339	0.18431452532975
2780	0.386880167525161	0.190699817122722	0.164065185385028	0.104423964343898	0.181396757820842
2800	0.384043530875494	0.188061118659225	0.161687573500836	0.10211326172289	0.179063478278815
2820	0.381440667380997	0.185683153148881	0.159234378392942	0.09956046701533	0.176698449970702
2840	0.378723087384137	0.18324857751711	0.156862139745406	0.0971003676003977	0.174461165968306
2860	0.376018890102715	0.180855818789223	0.154456789152456	0.0944654295227205	0.172309503938594
2880	0.373318450577475	0.178754806364309	0.15181880631769	0.0920743874097824	0.170108329882726
2900	0.370712052930226	0.176377160389172	0.149350297957626	0.0897767510030639	0.167568749764901
2920	0.368190784020404	0.174055363621663	0.14661360495966	0.0879774524330194	0.165211360666212
2940	0.365626602571958	0.171737001306435	0.14391458302829	0.0860554985343601	0.163032927663609
2960	0.363153699889744	0.16953780683516	0.141011674816882	0.0841398376037666	0.1606916167769
2980	0.360744914531424	0.167422518715829	0.138175787113196	0.082151156401292	0.158437086170278
3000	0.358428148767246	0.165311941648488	0.135433324629239	0.0799086840954954	0.155979089102528
3020	0.35602444844382	0.163289482940678	0.132825945452399	0.0777067417643491	0.153479744329617
3040	0.353700718425308	0.161150562503421	0.130403906025183	0.0756152675504249	0.150760122967475
3060	0.351287302474935	0.159071031933113	0.128047633931738	0.0734872687340741	0.148390347101886
3080	0.348890657851537	0.157030146241709	0.125521359787174	0.0715241241960411	0.145962248929456
3100	0.346559047294013	0.154909741619249	0.123150667980582	0.0698235644522353	0.143683964942238
3120	0.344240924509183	0.152943699173762	0.120890254089217	0.0674515111642093	0.141648851488576
3140	0.341886944959415	0.151198630758505	0.118759490799571	0.0650483563439573	0.139582300146644
3160	0.339509440501227	0.149623464758293	0.116515316419326	0.0627846191019846	0.137902329001001
3180	0.337252383584789	0.148069163883383	0.114492907480376	0.060721615530819	0.136124853160527
3200	0.3350561709615	0.146637710987288	0.112350117914438	0.0583454221339322	0.134308146150212
3220	0.332868897314586	0.145078309605985	0.110338279962411	0.056211335245779	0.132479538051428
3240	0.330721322253599	0.143554242649526	0.108424241974671	0.054234976771682	0.130575493848705
3260	0.32847408609214	0.141964892141862	0.106573978844383	0.0521254802276284	0.128937197607048
3280	0.326337414793435	0.140239808736591	0.104711311978252	0.0496956523501401	0.126886601611491
3300	0.324154897953019	0.138528360690416	0.102692179166636	0.0476093596574745	0.124608823141648
3320	0.321913782723946	0.136764885502459	0.100650780350854	0.0454726049494601	0.122452254586351
3340	0.319658169166147	0.135090747804295	0.0989478023217359	0.0432185445434589	0.120650894418878
3360	0.317352346756524	0.133386084759639	0.097289239174663	0.0411892167841959	0.118835477860561
3380	0.31504910900153	0.131712059829899	0.0957519392047485	0.039364164907843	0.117326140219002
3400	0.31275841045443	0.130118915828305	0.0942216050288585	0.0375726311816651	0.115821637252576
3420	0.31033010385801	0.128659219793975	0.0926472685157197	0.0358878069353715	0.114141594293182
3440	0.307945990475807	0.127177890366336	0.0910019821383542	0.0342208158319258	0.112505395978411
3460	0.305485574998807	0.125561518092743	0.0895220303929932	0.0322511096855739	0.110522840137893
3480	0.303054702616984	0.123940757027368	0.0879846017575872	0.0305030979559254	0.108255621128666
3500	0.300731856804534	0.122400664819661	0.0866482408161359	0.0284912671054769	0.106370771606239
3520	0.298395473205913	0.120673833803048	0.0851605989348038	0.026481326350333	0.104647790790808
3540	0.296032801346869	0.118911767315626	0.0837205201799694	0.0248917860280963	0.102552759780945
3560	0.293703756709759	0.11718720288243	0.0822110623708296	0.0230001905212218	0.100677386326889
3580	0.291318546889138	0.115421478917405	0.0807235024564366	0.0213269963402022	0.0986065034638617
3600	0.288999565757967	0.113792826665385	0.0794307936422432	0.0192387121166781	0.0967247751262412
3620	0.286713207519142	0.11216820814531	0.0781422951242027	0.0179168649776514	0.0950688831496559
3640	0.284411338330484	0.110488176598694	0.0771348083127037	0.0163723493217813	0.0931828312130904
3660	0.28218973166366	0.108908460180731	0.0760715162078325	0.0149722179380398	0.0910161249041141
3680	0.279906661054194	0.107221526032673	0.0749355912508122	0.0136944842033218	0.0890012926168773
3700	0.277499674177791	0.105534400179363	0.0738413701333939	0.0122960379555942	0.0870171191379332
3720	0.275234967670431	0.103778223388914	0.0729501144492982	0.0109576848939832	0.0851832046579196
3740	0.272993423901775	0.101907465918223	0.0720713429135579	0.00941021704749265	0.0832190581506283
3760	0.270826650687526	0.100198065104776	0.0712186024889084	0.00807422330635832	0.0815613486059253
3780	0.268680585514288	0.0983179591244216	0.070409237754462	0.00678066067868989	0.0797427114621171
3800	0.266544553871073	0.0964522099685121	0.0693148223794719	0.00580418590917394	0.0779134575894116
3820	0.264558074370148	0.0945619252776924	0.0686870049368113	0.00484440639407012	0.0760257447846527
3840	0.262440251704885	0.0928226588743075	0.0678564175442628	0.0033925247846643	0.0740700402938181
3860	0.260326835890088	0.0910632284241785	0.0671249439291871	0.00169530683086584	0.0720742836289638
3880	0.258239434390211	0.0893135323180448	0.0661892859789059	-7.07074978111115e-05	0.0703001313183459
3900	0.256107648624766	0.0877203220547979	0.0653820763618953	-0.0013069448777603	0.0688115239824563
3920	0.253991600768949	0.0861440739592656	0.0644356862090171	-0.00260080423001328	0.0670434822133032
3940	0.25187743573499	0.084537712422343	0.0635407358685765	-0.00393021728060519	0.0652699828793421
3960	0.249675649143332	0.0829519835238813	0.0622902771913523	-0.00507793165106559	0.0633978008891409
3980	0.247450794916883	0.0812406190033353	0.0613021821144477	-0.00615909303825415	0.0617272837943919
4000	0.245349780585441	0.0795158812091176	0.0606221203334888	-0.00728958779298492	0.0603480286985602
4020	0.243245542370631	0.0778868637549861	0.0597122238404923	-0.00816007950509705	0.0590192505763717
4040	0.24113230713154	0.0761993508918882	0.0586800924797115	-0.00913541858113546	0.0576859957365291
4060	0.239005406033223	0.0748430016970703	0.0577778159911676	-0.0100133611183949	0.0567264668391379
4080	0.236919178205614	0.0736333811871381	0.0568240075667686	-0.0109428887716669	0.0555997814527539
4100	0.234783738187166	0.0725167282144198	0.0556905519008984	-0.0119125875923401	0.0544693807717999
4120	0.232649426297621	0.071355364364838	0.054792810088659	-0.0129117007515152	0.053184082486464
4140	0.230538577703599	0.0703220750399259	0.053787806263078	-0.0139731957972962	0.052052959544771
4160	0.228487579566855	0.0692723633506569	0.0527664510074829	-0.0150580107961306	0.0508953153863646
4180	0.226429860946822	0.0683985675353253	0.051865176734747	-0.0160444451631104	0.0494906856748911
4200	0.224427525828494	0.0672609868305386	0.0506072349932178	-0.0172196465051231	0.0485364137943463
4220	0.222412064743511	0.0661838918215131	0.049538645488632	-0.0186747439707792	0.0472448606827824
4240	0.220493509857687	0.0651306668936252	0.0487748128829476	-0.0199740632790934	0.0460877660859094
4260	0.21863314919257	0.0644490840666687	0.0478205035427233	-0.0211314348076537	0.0452285296091552
4280	0.216784578299784	0.0636668305463212	0.0471629088256674	-0.0221652648510478	0.0442425081462155
4300	0.214984162878302	0.0627204149626497	0.04647775716356	-0.0229024524502466	0.0431216626214995
4320	0.213095068046708	0.061749105063336	0.045964172675048	-0.0238286298154485	0.0420308396044333
4340	0.211201820259294	0.0607742730368018	0.0452936277846268	-0.0248970106171101	0.0410466523318341
4360	0.209307545571718	0.0599176252022402	0.0446649685991488	-0.0259789820708968	0.0400537500155266
4380	0.207403222887002	0.0589377903872012	0.0439147721533411	-0.027374085674272	0.0385697320710453
4400	0.205503797285909	0.0579943962086044	0.0432059648920416	-0.0287416489018274	0.0374215193256636
4420	0.203546531670296	0.0571896428422817	0.0424197278747599	-0.030071533551678	0.0365020270414515
4440	0.20166353682212	0.0562303157451595	0.0414362997275438	-0.0311927574571836	0.0356002622777572
4460	0.199893735274163	0.055173929821259	0.0410474090375288	-0.032493099157136	0.0346891899821236
4480	0.198134450739821	0.0540838601799034	0.0404189296238348	-0.0336132187975015	0.0336604036206293
4500	0.196336326751826	0.0528953227700564	0.0397037918859818	-0.0349204625201053	0.0323916714990457
4520	0.194609842264212	0.0517831655873059	0.0390548667791486	-0.0360584438606704	0.0310893967188931
4540	0.192942664353429	0.0505436007974831	0.0377883966760516	-0.0372091133836611	0.0298605768426117
4560	0.191318872643096	0.0494107097451603	0.036666602401563	-0.0384727277073483	0.028980138461666
4580	0.189681714727852	0.048246613151761	0.0353814928984844	-0.0395315993683011	0.0280737421489306
4600	0.188032808024791	0.0470003186410333	0.0339587014226451	-0.0410147443292856	0.027261854724842
4620	0.186437399985941	0.0458939136674463	0.0326194557327982	-0.041836169779262	0.0266282895750945
4640	0.184845337261254	0.0448999448608313	0.0314189980311531	-0.0429091258306206	0.0260331352808393
4660	0.183163034144329	0.043933624527352	0.0299868653176768	-0.0442678841045576	0.0252170324869246
4680	0.181468253698965	0.042905107770133	0.0289585738004808	-0.045450668051561	0.0243328314080267
4700	0.179804738441916	0.0417825291597704	0.027891040616955	-0.0466633752908373	0.0232244244307799
4720	0.178129653090553	0.0407546982280533	0.0267576297298632	-0.0478599840835565	0.022479973921527
4740	0.176542502352389	0.0399493259831799	0.025579942261435	-0.0490305242895227	0.0212763565290545
4760	0.174941955901529	0.0389695383536207	0.0245610737720073	-0.0502952555784431	0.0202854487318074
4780	0.17333312755447	0.0381321621845339	0.0233665031906499	-0.0513014779340099	0.0192771118639085
4800	0.171681161453349	0.0373526000576547	0.0222374804446054	-0.0525149263613854	0.0182217768861391
4820	0.170007454361344	0.0364875406620006	0.0213046131352815	-0.0533469110746194	0.0173149014363812
4840	0.168367025640545	0.0355249003752329	0.0204575098969757	-0.0542032303808809	0.0163314024643989
4860	0.166739455246329	0.0346569946770136	0.0196638250317819	-0.0552318619947308	0.0152199762088314
4880	0.165147981063928	0.033935107009601	0.0189884651658089	-0.0557635404804403	0.0141994733099982
4900	0.163576089219263	0.033250907357798	0.0186142027967067	-0.0566226460573066	0.0135714801888456
4920	0.162015194983742	0.032710974535796	0.0181997536519644	-0.0573774578542978	0.0127586700011417
4940	0.160489568212936	0.0322350709418551	0.017774123394423	-0.0584019797706804	0.0115899552465855
4960	0.158978557647751	0.0318263295603335	0.0171552693253956	-0.0591434829949127	0.0105014379638402
4980	0.157552850526125	0.0313113182185171	0.0165763588906327	-0.0598219706615427	0.00947360101724297
5000	0.156222442580713	0.030879602992349	0.015938746734272	-0.0604659474571037	0.00835826383494787


==> data/linear_acs_npart.txt <==
0	1	1	1	1	1	1	1	1
20	0.978103689267898	0.982462468127844	0.979090338954029	0.983123161580964	0.982401634180487	0.976995851136619	0.981282714275298	0.980288112239014
40	0.968596909251965	0.970623696684838	0.965531379233065	0.969757999935844	0.969369630447896	0.961139619471741	0.9662574856403	0.964492574966841
60	0.961824656074645	0.960132901288699	0.953671802461863	0.957473683848941	0.957663543099264	0.947278552537797	0.952467255695933	0.949587161424486
80	0.955897027842849	0.950518278382325	0.942739433602214	0.945727549633084	0.9465281269077	0.934118309803708	0.939202565403419	0.935446358195471
100	0.950406353613446	0.941685854578794	0.932515995665197	0.934667591026616	0.935958607487067	0.921533461611833	0.926404151803121	0.921742261327438
120	0.945361881342099	0.933383969095073	0.922625134199108	0.924072819190392	0.925679945579033	0.909905109334982	0.913925875348905	0.908452058881581
140	0.940587532902414	0.925390984746018	0.913200638647846	0.913563870902524	0.91590621049025	0.898313919924388	0.902071198944449	0.89548555023705
160	0.93593027885471	0.917720607320803	0.904284308798427	0.903623249901485	0.906451793491252	0.887171470929581	0.890637880227891	0.882932481144505
180	0.931267431598229	0.910440398973996	0.895583424597612	0.893952655390446	0.897124340382111	0.876310930036831	0.879710961745404	0.87054275795297
200	0.926963320914089	0.903519671384765	0.887270546117261	0.884476091144973	0.888260995264766	0.865852931425919	0.868934723210455	0.858351654289511
220	0.922797696731935	0.896792307541096	0.87926041100865	0.875148304771474	0.879654319116209	0.855581357023202	0.858522519305619	0.846382534898391
240	0.918517448373337	0.890146245179435	0.87161778174362	0.866002981809723	0.87143748239589	0.845931414322833	0.848574528452432	0.834659324343276
260	0.914492937407537	0.883584644046334	0.864036421149954	0.857203842400983	0.863351572378493	0.836841857312818	0.838691334868815	0.823208458216009
280	0.910608436204092	0.877409602992371	0.856441184520221	0.848738822575686	0.855309698271426	0.827973280058721	0.829105992487273	0.812186224221871
300	0.906751450467346	0.871344697290776	0.848951346347529	0.840406880197073	0.847381323918929	0.819067796894403	0.819745297299696	0.80154801679764
320	0.902936856271801	0.865424047070566	0.841621264777928	0.832159395345619	0.839633431890071	0.810347168617667	0.810537614274091	0.790825838010686
340	0.898991151082227	0.859533373880038	0.834516079995728	0.824160792940376	0.832025908878927	0.801695330470717	0.801297753605902	0.780445563042156
360	0.895208084099289	0.853727197635429	0.827355307748774	0.816289099975858	0.824593439058439	0.792991723762229	0.792300192786677	0.770470673744722
380	0.891555340139763	0.848106739696276	0.820642349515018	0.808752443641376	0.816978528992508	0.784590506540954	0.783437977884697	0.760723335593373
400	0.887817015821896	0.842633577593424	0.814280656192986	0.80126037753915	0.809708989609584	0.776223584923992	0.774597500980896	0.751125183668786
420	0.884117482182663	0.837121281876262	0.808066876856502	0.793849117528171	0.8024935607784	0.768058819488811	0.765970457030346	0.741861166436262
440	0.880389094956322	0.831678298874241	0.802009420926079	0.786276935183103	0.795262595752141	0.760288141705157	0.757580566811078	0.732677184582957
460	0.876593843994974	0.826407290177739	0.795858773909709	0.778915353338806	0.78810008385255	0.752716276272892	0.749209669268527	0.723755940819387
480	0.873009879361942	0.821130026258918	0.78988390371523	0.771852555412602	0.781084233401347	0.745401577479069	0.740956341042074	0.714918539974507
500	0.869426395385379	0.815859017278633	0.784144415235378	0.764871825120333	0.774137917217239	0.73821579873813	0.732828643386521	0.706174000841965
520	0.865819569639005	0.810496028051054	0.778506826239507	0.758068049871262	0.767344820758153	0.731145444460601	0.724884026720219	0.697685879492983
540	0.862002780005767	0.805305778685228	0.772959080879133	0.75141283867327	0.760679902561522	0.724165036063501	0.717132632274251	0.689132299298434
560	0.858376609349996	0.799947256279257	0.767477653431165	0.744718750989669	0.754198412944467	0.717213242654887	0.709549577620392	0.681033485805423
580	0.854764427309646	0.794743494815558	0.761987687686211	0.738163719166456	0.74771972606357	0.710514737146084	0.701998926740006	0.673160322151033
600	0.851097067383116	0.789584892020415	0.756576105074529	0.731775615440217	0.74131418774686	0.703554197640006	0.694586368339058	0.665283829858455
620	0.847407973004038	0.784408744264364	0.751231525705842	0.725292973609117	0.735104612771958	0.696845301401883	0.687143695921234	0.6575403339225
640	0.844076758399945	0.779442636495952	0.746134442088377	0.719002650837819	0.729152476931277	0.690330498579936	0.679876285699752	0.64978772638786
660	0.84072442290125	0.774267385954228	0.740924933550003	0.712886479781347	0.723137246955321	0.683856367824123	0.672850638166765	0.642308313973545
680	0.837375237504682	0.769201778546906	0.735733240318082	0.706803938848946	0.717126569748887	0.677417755282492	0.66577661798724	0.634879000156838
700	0.83414873081533	0.764317846224262	0.73074603379961	0.700670935810386	0.711296781427606	0.671194882523269	0.659034116431116	0.627576203681962
720	0.830872272433015	0.759484304862489	0.725621587533424	0.69476606057601	0.705445969884066	0.665239135107532	0.652347525520802	0.620476922646038
740	0.827700930464884	0.754585432834856	0.720831916489948	0.688927866816384	0.699481973252964	0.659249409584544	0.645686129963606	0.61351072103788
760	0.824518236605599	0.749870075127608	0.716138099484006	0.683283859500985	0.693697986751821	0.653128476749941	0.639011048215634	0.606645196469795
780	0.821501876984242	0.74503080485393	0.711637240799567	0.677516622625032	0.688139043646995	0.647042332246658	0.632435341535835	0.599771298357614
800	0.818296572497291	0.740405808246564	0.706933051789308	0.671831846267711	0.682535966541477	0.641310928274983	0.626150780541604	0.593019284153086
820	0.815205430926428	0.735580127793806	0.702363446833135	0.666238246122872	0.676938544116826	0.635695500386229	0.619853186790154	0.586458865655491
840	0.812038933768195	0.730743157931417	0.697971972752885	0.660699940816963	0.671326334246606	0.630294902610145	0.613770445904584	0.579994424314454
860	0.808876129061003	0.725951936019339	0.69352311716864	0.655259114197665	0.66580926077531	0.624922379744225	0.607645411566067	0.573469254440892
880	0.805797985288259	0.721270259430605	0.688911708906324	0.649654276621508	0.660399813635161	0.619449584682332	0.601445491293677	0.567071320860256
900	0.802776190934664	0.716580605999297	0.684478558678859	0.643921125226403	0.655062371041362	0.613814349339167	0.595407922602652	0.560517149971574
920	0.79972032518368	0.712137078897563	0.680208729124788	0.638202162034698	0.649765840617814	0.608194556474561	0.589450089325228	0.554256788383191
940	0.796770186104969	0.707656690282136	0.675846376395545	0.632672910355923	0.644529836399143	0.602790069272772	0.583610973149564	0.547970777935675
960	0.793859706116641	0.703135298639882	0.67151594756253	0.627193133769951	0.639370480276407	0.597352566807537	0.577492477636281	0.541931649919112
980	0.791212649130806	0.69851071774292	0.667198161178492	0.621846833362939	0.634239806302169	0.592190967267238	0.571592401143164	0.535612859645519
1000	0.788361089781557	0.694038477340765	0.662910844014833	0.616649309677409	0.629213001588198	0.587127198801841	0.565629424968378	0.529491361638332
1020	0.785519620452245	0.689645234397269	0.658635427082731	0.611628481719148	0.624205006500301	0.581927696471554	0.559825560329261	0.523638241679549
1040	0.782587159406383	0.685329415256806	0.654446733147439	0.606308090573183	0.619162521369662	0.577005561334889	0.554156677790043	0.517896402200964
1060	0.779692997038476	0.681092787365644	0.650175492388951	0.601065370887191	0.614168425124238	0.572220518047506	0.548642175284068	0.512153400697926
1080	0.776738567521672	0.676942427710445	0.645996395079666	0.595917436051845	0.609169190610633	0.567460374708161	0.543120933815282	0.506582718196564
1100	0.773929455926885	0.672864417800904	0.642021112817144	0.590880575497627	0.604151291430646	0.562754022908009	0.537456958243369	0.501052122790008
1120	0.771323920844908	0.668782131194317	0.637878663857286	0.585858396372523	0.599159661124943	0.558197948812018	0.532023973929658	0.495595763787314
1140	0.76857110729622	0.664732038308688	0.633979722023363	0.580768958085393	0.594288562781679	0.553578243074179	0.526707930671312	0.490199829897989
1160	0.765792918082969	0.660705022017909	0.629988139056424	0.575840961486279	0.589496907642382	0.549079650453685	0.52160732475284	0.48504516647099
1180	0.763220709863694	0.656705938503319	0.626131493693635	0.571052818025136	0.584722958559915	0.544322330399314	0.516447291485536	0.479993007194725
1200	0.760662812260483	0.652659538063705	0.622412018915137	0.566355026927496	0.579933228027208	0.539854120184678	0.511504879831474	0.474956703331868
1220	0.758112747074397	0.648700235606985	0.618717366772737	0.561827493818538	0.575197755293814	0.5354434301114	0.50673281756313	0.470244429949588
1240	0.755587670737931	0.644738787002974	0.615285558719575	0.557297178988749	0.570488034300039	0.531162093102376	0.502036922980637	0.465531125465443
1260	0.752901587957501	0.640761443739858	0.611779679205477	0.552701073351008	0.565959266137438	0.526910035748223	0.497244794586246	0.460666496496135
1280	0.750289192027035	0.636677443305313	0.608162046672641	0.548157834806015	0.561316211270733	0.522797037587412	0.492663271582078	0.455836126518653
1300	0.747829307258187	0.632570293167964	0.60462856533755	0.543600389454502	0.556486946114599	0.518680846040764	0.488128538550394	0.451080935742968
1320	0.74518611143238	0.628673485060318	0.600945861679856	0.53916559879989	0.551763517459153	0.514454531842208	0.483582746699211	0.446435455943775
1340	0.742560524657034	0.6248390211621	0.597425973185253	0.534818055499241	0.547173238272515	0.510392092837224	0.479026553074141	0.442007522688356
1360	0.739899426287858	0.620812532842042	0.593760115426386	0.530641432501533	0.542456258889123	0.506427200372022	0.474554834079284	0.437516149161277
1380	0.737360836519577	0.616814432213971	0.590310791437121	0.526785773246558	0.537715420253322	0.502651395619345	0.470179317684744	0.432873080216817
1400	0.734888443145657	0.612865345868282	0.586878686797884	0.52275383909467	0.533201620479048	0.498652482361259	0.465767107261979	0.428084581485078
1420	0.732516866886461	0.608987218848608	0.583601307820295	0.518670079436744	0.528701768879715	0.49450028990585	0.461299195108866	0.423246781502836
1440	0.730073452702533	0.605161821987317	0.580287583588697	0.514740489280043	0.524150016819769	0.490102366021504	0.456868552349873	0.418411052036319
1460	0.727638030455845	0.601317170987254	0.576827729506317	0.510622849047328	0.51971018607019	0.485799911211215	0.452378670182257	0.413766546486548
1480	0.725054130570342	0.597604110232243	0.573558746829008	0.506512179326279	0.515247319970309	0.481418702534706	0.447878196192548	0.408933096923302
1500	0.722584447825886	0.593829531243267	0.570305137472755	0.502558768793272	0.510674932923162	0.477217273886058	0.443419817748522	0.40429603209625
1520	0.720281331938015	0.590160075392891	0.567095886274799	0.49862010883048	0.506329580943223	0.473247042437449	0.438996524575646	0.399575488513259
1540	0.718025757282549	0.586486359651222	0.56394058839819	0.494746381358577	0.501953780879247	0.469197888027103	0.434589041627992	0.394882148463478
1560	0.715844029263378	0.582905898404383	0.5606811846761	0.491029579641148	0.497640373969588	0.464901373310858	0.430357606222979	0.390163369399573
1580	0.713523471480162	0.579271918003681	0.557301059566628	0.48722190004522	0.49339837096188	0.461114430661047	0.426039763995549	0.385478539474119
1600	0.711029297588258	0.575616793501952	0.554321105860174	0.48350312821007	0.489334213061104	0.457072372231367	0.421835634522125	0.380879370007034
1620	0.708918113038468	0.572169785072392	0.551289944633993	0.479737301730932	0.48511969390383	0.453144093064321	0.417762424640872	0.37642839462199
1640	0.70675164461482	0.568671895149898	0.548262851276503	0.475866725662444	0.48110144037233	0.448956833084596	0.413821460455971	0.372143537779569
1660	0.704616369762829	0.565293945103884	0.545060501958254	0.47200322516135	0.477040005404877	0.445049709922503	0.409997834503774	0.367661540702293
1680	0.702650375072353	0.561720580293307	0.541964895940089	0.468176179703687	0.47297505514049	0.440957401136399	0.406331176638762	0.363418026462933
1700	0.700574985305545	0.55824224997285	0.539092863477585	0.464285811530407	0.469035989889599	0.43703610923607	0.402763957376968	0.359256924032661
1720	0.698592774213436	0.554708373657923	0.536216827082702	0.460312467038102	0.465140189562746	0.432822039984992	0.399264244546597	0.355168237677642
1740	0.696328886187345	0.551251813284974	0.533422170990628	0.456587756168571	0.461019717851515	0.42869264475279	0.395821588168255	0.351154965789544
1760	0.694248201726177	0.547716328288099	0.530412197674793	0.452861507128047	0.457026166307465	0.424721871927798	0.392452852302638	0.347114627600087
1780	0.692163026608249	0.544249877732757	0.527562905012565	0.449187821922901	0.452932168814876	0.420949793019514	0.389158906532428	0.343071632575396
1800	0.690044655346932	0.540969552235637	0.524695701233087	0.445486800363015	0.448987425456209	0.417210875341882	0.38600593971047	0.339250897605677
1820	0.688163431171524	0.537746364716112	0.521886427021905	0.441565881279363	0.445256719948164	0.413334634334042	0.382750946727107	0.335355109126556
1840	0.685939786258822	0.534457370736465	0.519135709558994	0.43787610458727	0.4415211186915	0.409738954958802	0.379484914509155	0.331584540323048
1860	0.684067025521816	0.531067900952966	0.516244752889236	0.434024621753378	0.43770123017933	0.40571467182925	0.376324907633293	0.32776976488474
1880	0.682037302682118	0.52769727618934	0.513349399274077	0.430291271526174	0.433947671680801	0.401830361669209	0.373097881266906	0.324213557954271
1900	0.679782459188392	0.524332716626774	0.510547570489785	0.426750404638347	0.430205752586874	0.398038139822514	0.369743270519528	0.320665598615062
1920	0.677667638832204	0.521037694997296	0.507668496370328	0.423149321568361	0.426700516889352	0.394185170059392	0.366483075756867	0.317115941280698
1940	0.675462808705224	0.517761947794013	0.504736632172997	0.419645159905586	0.423205578694559	0.390360550831716	0.363300713742995	0.313679476247165
1960	0.673131196216487	0.514561409422775	0.501862886513614	0.416196798651503	0.419763648610205	0.386901834652537	0.360039098229595	0.31013280499418
1980	0.670912691874838	0.511287516606749	0.499088705866971	0.4126773066466	0.416348602480726	0.383352494549433	0.356677108088567	0.306578763776623
2000	0.668600843903359	0.507841023497383	0.496121293862256	0.40928602503218	0.413097649312245	0.379779251662577	0.353274203472107	0.303178741370048
2020	0.666421473856437	0.50455559331384	0.493221411456524	0.405874793385205	0.409872300875972	0.376306504400356	0.349995507203913	0.299762279661253
2040	0.664225991181935	0.501356575482597	0.490349062920177	0.40245037690417	0.406710348845217	0.373010601892859	0.346902145142864	0.296291564529408
2060	0.662162092250915	0.498406678744563	0.487257975856431	0.399115318364568	0.403362099178424	0.369587524786606	0.34405757662056	0.292760345378742
2080	0.660236544463633	0.495285701213629	0.484092580319779	0.395810402701983	0.400220272869524	0.36654391490572	0.341080135337711	0.289293864509271
2100	0.658058904890519	0.492195012315125	0.481069636425656	0.392529188556173	0.397136485117893	0.363502509141572	0.338014376222683	0.285991586263977
2120	0.656117715989862	0.489064253792439	0.478163502641074	0.38926778317899	0.394125448127514	0.360534961263495	0.335015020703826	0.282772104733667
2140	0.654061536433703	0.48603808742827	0.475026666991738	0.385991722756602	0.391111397104153	0.357447328061888	0.332106782844644	0.27949550371941
2160	0.652142952559575	0.483122536439297	0.4719996392795	0.382803087275263	0.388070923131345	0.354257683258467	0.329067716484101	0.276286053239506
2180	0.650051995003801	0.480454758989049	0.469105422319482	0.379727623639227	0.385200660797105	0.351089788184399	0.326058101645224	0.273214004529155
2200	0.647753186314945	0.477620710127473	0.466144948267576	0.37678593595571	0.382318635487477	0.347906531488243	0.323102949750775	0.270131505011951
2220	0.645710572989051	0.474901477804849	0.463185807430083	0.373744205216559	0.379382050569097	0.344716062025331	0.320345629989782	0.267090898702051
2240	0.643652926801968	0.472025081154791	0.4603766715028	0.370540143471858	0.376587136020285	0.341532579495424	0.317657731840168	0.264488006858007
2260	0.641509313144334	0.46932604309015	0.457720742408302	0.367376995489583	0.373819383552604	0.338555946070682	0.315029654139401	0.261685404311021
2280	0.639349491212178	0.466722055245185	0.455020370444794	0.364065139309353	0.371015033187642	0.335742106194266	0.312286109794297	0.258883873414057
2300	0.637177918293852	0.464271867507981	0.452265126063918	0.360899008834047	0.368257242296057	0.332940593366447	0.309492733722998	0.255887687699275
2320	0.634991830760167	0.461802533880708	0.449374851663196	0.35765545597165	0.365378826945959	0.330074825686177	0.306464501947204	0.252746869433619
2340	0.632761971372125	0.459327839152242	0.446652963832943	0.354499152705175	0.362674730266168	0.327438828136635	0.303369260318243	0.249615672522505
2360	0.63071789431192	0.45700286446724	0.443925213272356	0.351271595324015	0.359784393906025	0.324685218950833	0.300360437355171	0.246446033963548
2380	0.628548000322355	0.45465899744732	0.440953660802493	0.348264750438574	0.356793135435079	0.321897819269327	0.297268830359887	0.243395373779443
2400	0.626441772438647	0.45220419334009	0.438177638037402	0.34538439928902	0.353754498317262	0.31918422847301	0.294348324814919	0.240435718384768
2420	0.624479649713411	0.449817556861802	0.43541975575401	0.342370129964128	0.350713859686619	0.316352004145459	0.291480716372348	0.237508649224665
2440	0.622285013955563	0.44740163988033	0.432732748182868	0.339317775728257	0.347589896966918	0.313357374789053	0.288700119934943	0.234694941949213
2460	0.620288382371538	0.445049796809509	0.430123305944538	0.336428935575908	0.344530319718023	0.310603514352664	0.28586279277963	0.231937722553092
2480	0.618402105277734	0.442648961986621	0.427607444633029	0.333497998898111	0.341518419597081	0.307832412159893	0.282952981744394	0.228949738468491
2500	0.616445867654348	0.440329159612906	0.425199190396377	0.330667201754305	0.338487751285825	0.304914419190102	0.280074163870654	0.226173104213668
2520	0.614373601824943	0.437808062269997	0.422854401300715	0.327733702385225	0.335473116230691	0.302125099089614	0.277311596567453	0.223424306353347
2540	0.612325847999854	0.435482452742414	0.420434934470136	0.32507392425206	0.332667762173479	0.299396616846069	0.274500629592454	0.220816781185112
2560	0.610436684753844	0.433085863521351	0.417884222818046	0.322399728963151	0.329903742751358	0.296595277331397	0.271792266765542	0.218231296707723
2580	0.608471104477027	0.430609613990342	0.415448213143986	0.319808290072677	0.32714175815797	0.294030013583018	0.269370054659785	0.215580874579613
2600	0.606291814233943	0.428282638423665	0.412974309925894	0.317044050240093	0.32430404796551	0.291398400460236	0.266682376586968	0.212984527898783
2620	0.604141752050602	0.425960835682193	0.410522874114429	0.31432470535807	0.321625109129367	0.288719855501077	0.26386037884678	0.210620020059454
2640	0.602088524586077	0.423661367802647	0.408245318352553	0.311628448237607	0.318937394249368	0.285997838236366	0.261012329496743	0.208045238932725
2660	0.600007136581534	0.421396951204095	0.405944345440138	0.308968564512593	0.316217800212914	0.283388954414023	0.258256990569587	0.205629347121698
2680	0.59803543625197	0.419202992588191	0.403619604766264	0.306324324788356	0.313486379475752	0.280724447342902	0.255607069247394	0.203132461167644
2700	0.595923464083934	0.417134986993891	0.401303933515704	0.303659232905451	0.310577185442549	0.277954689191747	0.252903020432265	0.200625974601562
2720	0.593966500816807	0.414982434600608	0.399013452427464	0.300959381388462	0.307686438413157	0.27516751216913	0.250282067238906	0.198061681220296
2740	0.592000191094227	0.412870487094364	0.396826378250821	0.298149264860473	0.304813471002495	0.272472358871969	0.247629382227058	0.195509963498144
2760	0.58998404882814	0.41073108161826	0.394622130472227	0.295473868183582	0.301938408446755	0.26999239347693	0.244942536491227	0.193176504191336
2780	0.587950378003779	0.408655935140195	0.392376724454457	0.292819018778046	0.298897501428805	0.267529417245525	0.242183837799239	0.190699817122722
2800	0.585751227286332	0.40657231999123	0.390052630218117	0.290224826872298	0.29602646758919	0.265410313264732	0.239646683130354	0.188061118659225
2820	0.583602332266881	0.404197989985981	0.387744237277194	0.287828767481425	0.293254300893614	0.263326012124902	0.237343011271305	0.185683153148881
2840	0.581462859426956	0.401958127967695	0.385143353218766	0.285248335907912	0.290582593102847	0.261222674723807	0.235007205662644	0.18324857751711
2860	0.579307835288355	0.399689808931084	0.382689531097287	0.282814953951126	0.287790380316979	0.259236721379198	0.232743416689273	0.180855818789223
2880	0.577228992146616	0.397454266114348	0.380252764641407	0.280426158129233	0.284965327142306	0.257223334363296	0.230360449771502	0.178754806364309
2900	0.5752630474655	0.39524364989654	0.377741704987888	0.278089265824142	0.28207979427787	0.255099573809091	0.227747458965359	0.176377160389172
2920	0.57315774319831	0.393163106516948	0.375392569361139	0.275785056664864	0.279235514520833	0.253013906245002	0.225188961479414	0.174055363621663
2940	0.570931328988755	0.391200679001413	0.373065132434152	0.273464747961536	0.276479855761936	0.250780520992082	0.22268846494798	0.171737001306435
2960	0.568974168456788	0.389111785600079	0.370951904282387	0.271248168015618	0.273745827978574	0.248805506398187	0.220301829430497	0.16953780683516
2980	0.566855141443202	0.387112947524062	0.36899001508638	0.269017637809046	0.270940047178514	0.246452202810089	0.217977997716309	0.167422518715829
3000	0.564974447488961	0.385105583004198	0.366684611228285	0.266732872869187	0.268320323882987	0.244237821581822	0.215550508623256	0.165311941648488
3020	0.563101976855732	0.383194307043394	0.364663081973091	0.264599516870368	0.265686713051964	0.242048297678339	0.213061716990321	0.163289482940678
3040	0.561269102639786	0.381046038942137	0.362719384974249	0.262571844284566	0.263088938196844	0.240046803345234	0.210489163689001	0.161150562503421
3060	0.559462288543664	0.37896441301691	0.360884646468079	0.260200384162521	0.260655981922054	0.238150572888394	0.208136667563823	0.159071031933113
3080	0.557944047762415	0.376880325193086	0.358994784063165	0.258095640842341	0.258144691233576	0.236250819473668	0.205635523981325	0.157030146241709
3100	0.555962427346084	0.374828631285551	0.357164113497661	0.256042172447385	0.255673469160695	0.234282137532803	0.203256072883501	0.154909741619249
3120	0.554135071605548	0.372820471801363	0.355406172783781	0.254000446449021	0.253287714201948	0.232197342087502	0.200849266091129	0.152943699173762
3140	0.552280628069242	0.370901735841251	0.353653621214462	0.252118051988946	0.250862663675846	0.230288858332223	0.19834193933508	0.151198630758505
3160	0.550346550118087	0.368956954153086	0.35206022223181	0.250170015304434	0.2483374525728	0.228167231552286	0.1958143809955	0.149623464758293
3180	0.548548724052133	0.366892549066804	0.350425135318487	0.248253319464457	0.245836278381971	0.226280820779344	0.193194925081295	0.148069163883383
3200	0.546840808020319	0.364830778239565	0.348836957914052	0.246213481214907	0.243423233098653	0.224462438310934	0.190888035750409	0.146637710987288
3220	0.545040269182789	0.362731134567735	0.347178413686693	0.244184605191537	0.240884846579649	0.222556186765199	0.18853551325792	0.145078309605985
3240	0.543218273420341	0.360713182781919	0.345230696325726	0.242355866041512	0.238488948693513	0.22062206359393	0.186258747261879	0.143554242649526
3260	0.541181359180919	0.358466247320952	0.343223283329591	0.240447603986041	0.23609055551166	0.218889390947573	0.183873421020759	0.141964892141862
3280	0.539311443572155	0.356289548543744	0.341568485624067	0.238243987295604	0.233746277941538	0.217078034302622	0.181694146824363	0.140239808736591
3300	0.537585148810787	0.354104089828714	0.339778236055835	0.236198213570734	0.23152007886924	0.215180335197105	0.17961397268254	0.138528360690416
3320	0.535920285368271	0.351759399285195	0.337879285656239	0.234164080932781	0.229394963681672	0.213125960954043	0.177493406846223	0.136764885502459
3340	0.534143663941258	0.349428987551154	0.336406480645392	0.232194622943926	0.227306386391223	0.211076089047149	0.175641987968329	0.135090747804295
3360	0.532044377878371	0.347271684355808	0.334808133567444	0.230159086662068	0.225312531463127	0.208993011318005	0.173703911890372	0.133386084759639
3380	0.530279563508507	0.345123339508762	0.333352767658456	0.228256081931287	0.223241914866966	0.206972438401763	0.171739914709591	0.131712059829899
3400	0.52830969284357	0.343046852245455	0.331696263383483	0.226256844955163	0.221428829243176	0.205036355150512	0.169850077371397	0.130118915828305
3420	0.526413350347904	0.340867956733285	0.329943591953916	0.224298118221201	0.219588553637057	0.20313002611987	0.167885050992636	0.128659219793975
3440	0.524480967689579	0.338853231813355	0.328306259860208	0.22230862513086	0.217545407160813	0.201331888482008	0.165925594084661	0.127177890366336
3460	0.522788462433639	0.336831166921814	0.326616057508263	0.220293663779272	0.215460471981518	0.19964912199733	0.164139184641961	0.125561518092743
3480	0.520953951293463	0.3349767967336	0.325112880001002	0.218226697285922	0.213411977893506	0.197916208741974	0.16228061981976	0.123940757027368
3500	0.519325158264969	0.332978364618153	0.323625517962687	0.216145822075528	0.211516497162617	0.196308803655285	0.160210076087637	0.122400664819661
3520	0.517602044945175	0.330901246418316	0.322050649928049	0.214092652691567	0.209665706546516	0.194436807252833	0.158172683876356	0.120673833803048
3540	0.515693846287586	0.328876269273789	0.320542997232381	0.212062142965202	0.20784455994262	0.192407235712966	0.156120523769162	0.118911767315626
3560	0.514248708028509	0.326815008209467	0.318973659480449	0.210024423480945	0.206143479483172	0.190334414700645	0.154153511325098	0.11718720288243
3580	0.512568286970988	0.324652477815539	0.317526772003514	0.20803959661355	0.204483569295809	0.188323624910805	0.152249206536608	0.115421478917405
3600	0.510800271201579	0.322670682817561	0.315943929864067	0.205920611703989	0.20253127375454	0.186553440606074	0.150497723954819	0.113792826665385
3620	0.509165894293824	0.320549309553581	0.314560526437961	0.20399862566563	0.200698566610055	0.184736104494491	0.148652836376889	0.11216820814531
3640	0.507508158938732	0.318553209435719	0.31318070600162	0.202029339960101	0.19879581137618	0.18296841887909	0.146882297113416	0.110488176598694
3660	0.505796560660802	0.316568224734158	0.31162059269193	0.200154334224725	0.196717304794243	0.181220684967553	0.145166994620096	0.108908460180731
3680	0.504041390279479	0.314489010699197	0.31029000346957	0.198216874037813	0.19451231871046	0.179646172217743	0.143378823657162	0.107221526032673
3700	0.502235487694793	0.312540300537221	0.308586338271658	0.196233359083038	0.1924561335048	0.178063788767858	0.141671288472447	0.105534400179363
3720	0.500444663229664	0.31073032900954	0.306996348725484	0.19417084755715	0.190383954448039	0.176588018188584	0.139946917865352	0.103778223388914
3740	0.498893033977082	0.308913063870488	0.305611968045274	0.192111453961914	0.188434728945628	0.175152348007237	0.138382570490358	0.101907465918223
3760	0.497132168547286	0.307029104003198	0.304294764417258	0.190094297870172	0.186443721896107	0.17373512454728	0.136849865763465	0.100198065104776
3780	0.495536272298703	0.305212059999378	0.302922612630388	0.188182508032109	0.184435458311181	0.172269563772009	0.135290880945405	0.0983179591244216
3800	0.493837812577714	0.303413777895083	0.301652525330508	0.186161388032039	0.182332943320014	0.170809242438998	0.133733142571789	0.0964522099685121
3820	0.492161163032946	0.301623399363616	0.300178614411496	0.18430687567986	0.180242727374117	0.16940202563587	0.132145956531772	0.0945619252776924
3840	0.490602724267868	0.299841052756178	0.298510238098493	0.182461083997609	0.178257367428207	0.167787661991914	0.13051942277968	0.0928226588743075
3860	0.488733170383854	0.297958265446939	0.296977509462415	0.180541254924773	0.176410736905283	0.166279998574397	0.129024185500692	0.0910632284241785
3880	0.48710234204177	0.296241463050908	0.295344710328378	0.178553144005893	0.174552426192871	0.164798346726042	0.127557312366859	0.0893135323180448
3900	0.48566490709289	0.294431165478676	0.294023409937176	0.176578538118681	0.172717636986209	0.163358550408676	0.126362040638161	0.0877203220547979
3920	0.483894563797778	0.292709126667343	0.292396204155401	0.174640741624344	0.170987245735172	0.161994257545143	0.125002303881529	0.0861440739592656
3940	0.482551400614705	0.290944039601235	0.290985566056717	0.172861918531317	0.169278763286636	0.160578163703143	0.123770563009474	0.084537712422343
3960	0.481046546177303	0.288945939275689	0.289672715387809	0.171039716597217	0.167544137367401	0.159230697818127	0.122584280261899	0.0829519835238813
3980	0.479694527305477	0.287140641509818	0.288338879881106	0.169166460125261	0.165906497749452	0.15770221540708	0.121529893152461	0.0812406190033353
4000	0.47840953471291	0.285509252654785	0.286803537707831	0.167469080857195	0.164178055919027	0.15644400057363	0.120449521396259	0.0795158812091176
4020	0.476810798381909	0.283830064895593	0.285188700113881	0.165689721716372	0.162496007648185	0.155388801925243	0.119455873922242	0.0778868637549861
4040	0.475279720862747	0.282158838415492	0.283664192552866	0.164096301716955	0.160864750973879	0.154321397827479	0.118332476248094	0.0761993508918882
4060	0.474010503003398	0.280660738576511	0.281862291764816	0.162585158307314	0.159101208577418	0.153143577217768	0.117192290690675	0.0748430016970703
4080	0.472407526098001	0.27905139005204	0.280053090739708	0.16106405621579	0.157397796863032	0.15172936317481	0.116119259159051	0.0736333811871381
4100	0.470889228283774	0.277450206444713	0.278183451263595	0.159680480729611	0.155616440038728	0.150696691851668	0.114999169494226	0.0725167282144198
4120	0.469271989353053	0.275802762875652	0.276370945189035	0.158041065378897	0.153937726773902	0.149599594909808	0.113939722718067	0.071355364364838
4140	0.467779819342378	0.274358999669669	0.274555391948729	0.15636663827741	0.152357348125358	0.148583890273802	0.112883911644095	0.0703220750399259
4160	0.466489499563957	0.272834439712989	0.272626229255107	0.154586643413245	0.150651964323978	0.147195216312312	0.111849029505046	0.0692723633506569
4180	0.465170034994232	0.271203543500525	0.271101079661011	0.153001240373535	0.148872068794822	0.146059953921964	0.110896521007183	0.0683985675353253
4200	0.463887194002539	0.269634155462518	0.269626133529957	0.15154810673989	0.147090688152145	0.144882403501601	0.109878031376722	0.0672609868305386
4220	0.462742335476707	0.268022538602624	0.268261258931745	0.150111615185588	0.14537637337167	0.143732169991731	0.108781775791136	0.0661838918215131
4240	0.461614183139168	0.266493134611436	0.26690995534067	0.148710117768832	0.143717841102403	0.142785716251207	0.10763491737651	0.0651306668936252
4260	0.460267135538258	0.264917312013533	0.265254741452876	0.147522560201054	0.142281250003903	0.141776924661622	0.106507923215767	0.0644490840666687
4280	0.45911061522593	0.263194469366714	0.263570219939759	0.146224770418932	0.140855274153271	0.140714919265644	0.105294881277931	0.0636668305463212
4300	0.457918418554138	0.261505066953083	0.261903597154648	0.144955980567835	0.139511154605267	0.139632220817376	0.104072727388363	0.0627204149626497
4320	0.456815266837498	0.259682131150928	0.260551936935071	0.143599509808	0.138196158994955	0.138450610026017	0.102826865610315	0.061749105063336
4340	0.455632578087018	0.257765973311502	0.258920524880379	0.142111224912256	0.136950806445132	0.137302133920096	0.101530681872464	0.0607742730368018
4360	0.454587164454706	0.256029620887157	0.257511706805142	0.140787985587097	0.135682476115187	0.136237603277951	0.100239623754107	0.0599176252022402
4380	0.453421247799828	0.254294034716863	0.256078082400054	0.139404917288717	0.134493989268904	0.135151931205289	0.0991702767232511	0.0589377903872012
4400	0.452310641193376	0.252536628512018	0.254704315517024	0.138127218736715	0.13339481551488	0.133913735551121	0.0980973549992842	0.0579943962086044
4420	0.45139065334114	0.25089940206025	0.253444537179683	0.137051308164013	0.13246915401744	0.132851042920389	0.0969627521925502	0.0571896428422817
4440	0.450081500057875	0.249138251024388	0.251976549388685	0.13583274484875	0.131460221142983	0.131606470672974	0.0958332840878328	0.0562303157451595
4460	0.448853833436175	0.247449215132366	0.250305546421192	0.134730558042436	0.130445836816471	0.130363360317663	0.0946904269303393	0.055173929821259
4480	0.447609618174759	0.245733467812032	0.248814239266919	0.133630547560693	0.129400913774544	0.129135016123533	0.0935290277351826	0.0540838601799034
4500	0.446687112104284	0.243972455683565	0.24723266652793	0.132399404170331	0.128348007032275	0.127809838257432	0.0921632009226848	0.0528953227700564
4520	0.445590789365513	0.24214187901615	0.245737648151033	0.131256021643259	0.127327901945494	0.126400747585093	0.0909499218671919	0.0517831655873059
4540	0.444627164929127	0.240266743119498	0.244231661051546	0.130222213479639	0.126242031043483	0.125047393646696	0.0896826285565761	0.0505436007974831
4560	0.443350200001729	0.238353290490808	0.242561812456109	0.129264403732088	0.125024807706415	0.123804153551093	0.0886420353557185	0.0494107097451603
4580	0.442367989760215	0.236666002309827	0.241101864167951	0.128276353694057	0.123835844725863	0.12244258128649	0.0873507934552962	0.048246613151761
4600	0.44128576134947	0.234863327886549	0.239619627320245	0.127371715966289	0.122667534569093	0.121090634379896	0.0860878457239264	0.0470003186410333
4620	0.440186291254656	0.233270697259499	0.238320798071173	0.126375137785946	0.121579528404895	0.119817123047336	0.0846709218699779	0.0458939136674463
4640	0.439156078362036	0.23173849990155	0.23697294803963	0.12544929285742	0.120557588593715	0.118505615206002	0.0832596823916447	0.0448999448608313
4660	0.437956709621244	0.230130423096658	0.235411247892326	0.124383481497224	0.119496176498647	0.117162242342973	0.0818945958894511	0.043933624527352
4680	0.436758212937749	0.22846635318249	0.234050915097579	0.123484561227323	0.118570814987339	0.115773051054008	0.0803765810608886	0.042905107770133
4700	0.435778710182502	0.226856204885532	0.232757535962072	0.122347945728257	0.117629246855173	0.114499458696029	0.0788984202065821	0.0417825291597704
4720	0.434553475657739	0.225147031286024	0.231477382966712	0.121114712079233	0.116704964110782	0.113202656993898	0.0775771993167645	0.0407546982280533
4740	0.433394018408954	0.223500857302707	0.230230360679355	0.120071558150003	0.115849468488484	0.111791755806891	0.0763541902354909	0.0399493259831799
4760	0.432270841831844	0.221908708411298	0.229036989945177	0.119111570274272	0.115055447905111	0.11042843533084	0.0749352881184805	0.0389695383536207
4780	0.431223606636236	0.220315995278321	0.227664311802414	0.118263207565216	0.114220719634743	0.109001986291576	0.0732838230906491	0.0381321621845339
4800	0.430182497414333	0.218924204396923	0.226423044462722	0.117408038848419	0.113322675682064	0.107522103027602	0.0718653045103138	0.0373526000576547
4820	0.429294100322635	0.217507376709652	0.224946990337472	0.11664438370137	0.11242510345981	0.106123959205072	0.0704775364627965	0.0364875406620006
4840	0.428204779696847	0.216027611278205	0.223585271535964	0.116059232573791	0.111526786600143	0.104716537843346	0.0691570342962805	0.0355249003752329
4860	0.427410798488348	0.214369062704824	0.222321677192421	0.115398495575397	0.11072149070768	0.10332707576068	0.0681439010176466	0.0346569946770136
4880	0.426422138231334	0.212805819333636	0.221153917706425	0.114823904813711	0.109884894032317	0.102007165668083	0.0670463518479327	0.033935107009601
4900	0.425366862510126	0.211003537321169	0.219935304179861	0.114201786871778	0.109139052580428	0.100623135541829	0.0658807153957782	0.033250907357798
4920	0.424297246725747	0.20942246706202	0.218667671618693	0.113452653934771	0.10856814750164	0.0992168728675868	0.0646396619663673	0.032710974535796
4940	0.423303671543845	0.208024318200238	0.217458209540607	0.112673628353536	0.107976384264051	0.0977741407525275	0.063373446356752	0.0322350709418551
4960	0.422270442039294	0.206430635933292	0.216392666864234	0.111866776887743	0.107272888147232	0.0964202819969358	0.0622364789225335	0.0318263295603335
4980	0.421422431892884	0.204980690722095	0.215194266516624	0.111126435794574	0.106489338140612	0.0950835311460615	0.0611171377278924	0.0313113182185171
5000	0.420663624554187	0.203381844284175	0.214140484453937	0.110414481589349	0.105717130893527	0.0934808688720895	0.060051495316655	0.030879602992349


==> data/nonlinear1_acs_alg.txt <==
0	1	1	1	1
2	0.743297255426026	0.943964608379809	0.783530388757708	0.785436201533203
4	0.568567121326363	0.901336755670023	0.626260410211292	0.629244199046654
6	0.446938078310794	0.865943572312836	0.509722051401906	0.514133114405643
8	0.360894584263763	0.834896959386353	0.422827909989796	0.428517738227283
10	0.298555651808882	0.806313424921106	0.357218502002932	0.364525791397346
12	0.25168834044172	0.779557840264289	0.306384501814612	0.314995521002917
14	0.216714449986643	0.754161749152151	0.266712337751215	0.277024460991855
16	0.189595001923314	0.730074185203466	0.235535784656355	0.247528015814454
18	0.168395902396968	0.706957133705855	0.210046923638073	0.224042440159102
20	0.151377541989638	0.684782836493719	0.189567818898136	0.205577823083489
22	0.138509269793081	0.663354993014551	0.173101311054233	0.190358153722633
24	0.126784070385449	0.642703979904905	0.159231948199199	0.177542461362795
26	0.116638013667701	0.622660090484573	0.146922656646504	0.166773725528132
28	0.107873011125924	0.603358365972491	0.136984638907517	0.157528172444245
30	0.100611336884491	0.58478551121607	0.128542880193214	0.149524175363795
32	0.0941448704163802	0.566814967744556	0.120171982046234	0.142565639695847
34	0.0893095064116875	0.549348605056901	0.113261760066107	0.135980546629797
36	0.0836837888552711	0.53260555530255	0.107464548355569	0.129912641357567
38	0.0787141328319002	0.516290660561514	0.102760151862041	0.124688676942111
40	0.0740281469916075	0.500525485935925	0.0984066316844669	0.120184988283173
42	0.0700469653371885	0.485424706608518	0.0942037850201886	0.115321011074941
44	0.0666146713669426	0.470727973761766	0.090045524547263	0.11118584407651
46	0.0638043383525715	0.456504126881168	0.0856195194290879	0.107421882900853
48	0.0613341344214401	0.442444974786246	0.0812711187981945	0.103460506172977
50	0.0583202062797653	0.428797007495786	0.077628385914468	0.101275308426777
52	0.0552853748727617	0.415869198689478	0.0740795494206291	0.0995146994818526
54	0.0525642585003438	0.403335750315661	0.0707252437682536	0.0973472221454809
56	0.0504969055208237	0.391308967221323	0.0677809177598113	0.0947278851058599
58	0.0485277997537303	0.379688531092789	0.0655155649057468	0.0919391007564076
60	0.0466622771281562	0.368595356222239	0.0633321003547195	0.0895666700067248
62	0.044303577735223	0.357589662890363	0.0613665650039551	0.0864257753654078
64	0.04162423814626	0.347014544677837	0.0595246191640226	0.0836165497772327
66	0.0392133572568019	0.336654183761371	0.0573516703981669	0.0806521123547751
68	0.0374694666394016	0.326621705168289	0.0555069672813995	0.0781222195051719
70	0.0357175721065517	0.316955741257866	0.0533194214208421	0.075461729730805
72	0.0335136293632646	0.307723113075057	0.0512010276871183	0.0733439385426815
74	0.0318799944265241	0.298897396309461	0.0491917797400492	0.0717026813476629
76	0.0305274667230429	0.290091213226588	0.047034534750948	0.0699348775317486
78	0.0296784211061212	0.281691416752786	0.0451215399413086	0.0677084163451659
80	0.029035533517591	0.273442013064298	0.0435977770002404	0.0656791604896252
82	0.0279441717001536	0.265357725866881	0.0419324213132712	0.0644257773347869
84	0.0268977920022127	0.257582955599411	0.0405236911079832	0.0629781949380843
86	0.0259977812754286	0.24990979364677	0.0390135503955127	0.0622997632354342
88	0.0251484038375641	0.242591627902424	0.0378065868742301	0.0612825870963607
90	0.0231526373406723	0.235426686089069	0.0369387591451627	0.0600140526061594
92	0.0222182600079428	0.228553591988219	0.0363362243566705	0.0595267570911171
94	0.0205837799285861	0.221926853189465	0.0351050795949086	0.0583776105549379
96	0.0185889847114144	0.215355640659495	0.0338166029188246	0.0569564818735698
98	0.0181460604585991	0.209146569888366	0.0329330123063344	0.0559778579386798
100	0.0179429679703747	0.20302564752555	0.031923674016363	0.0554945576091775
102	0.0179755687104315	0.196978409601751	0.0312299961402198	0.05509109499366
104	0.0175510479706892	0.191094077469397	0.0305273379695183	0.0540701775495342
106	0.01663996366756	0.185463591424057	0.0296045463175987	0.052525921428467
108	0.0158660740316624	0.180068942678556	0.028887139351318	0.0512660147572341
110	0.0150906546942452	0.174931895093888	0.0279176434408137	0.0492076327083371
112	0.014198253820274	0.169928904606653	0.0272314103379247	0.04731024769764
114	0.0132877018491115	0.165129179361284	0.0268311362336588	0.0459446808216157
116	0.0129800036144077	0.160513593553991	0.0259324193099842	0.0443755570177986
118	0.0130434749000987	0.15580933119337	0.0250061976466871	0.0435775556834403
120	0.0127614360988066	0.151243462790839	0.0236506035652609	0.0425732895491527
122	0.0128877587722077	0.146763269174305	0.0228554966165477	0.0418029677279637
124	0.0119379406269918	0.142509962916465	0.0223767268835067	0.0404685977437092
126	0.0106430108478708	0.138538856236958	0.0220228130615686	0.0384101203202544
128	0.00987179304346645	0.134550437489605	0.0216505650601562	0.0370422571163428
130	0.0095808739504827	0.130853306710566	0.021460978018179	0.0356351250222913
132	0.00974191272878452	0.127251799368134	0.0205143182662815	0.0344804959769076
134	0.00990454074581712	0.123976893466134	0.0194305106859482	0.0328961304948552
136	0.00964713877401207	0.120700986596966	0.0183124527505269	0.0320024129519752
138	0.00974634624094227	0.117562239110821	0.0179621499227017	0.0311115760426101
140	0.00966735386345686	0.114590657157773	0.0173474990816127	0.0307352496201005
142	0.00930787577266845	0.111627862058943	0.0165906199937449	0.0305154462278912
144	0.00839884879022842	0.108560653616578	0.0155504142214053	0.0298784537369138
146	0.00665741528046886	0.105665628337263	0.0148984889927276	0.0290944044640029
148	0.00547442800403489	0.10289141350814	0.0143520367164734	0.0284686436276029
150	0.00473887042249826	0.100155270039266	0.0142263592666561	0.0273198463543272
152	0.0041461300007245	0.09749271796713	0.014012962986733	0.0259715593541859
154	0.00401824019869442	0.0948662610023473	0.0131467438570891	0.0250847576985184
156	0.00373633732343439	0.0922048464509637	0.0126140892373658	0.0241356519376673
158	0.00436565098312859	0.0897764408101214	0.0114971624601719	0.0238498572929114
160	0.00542560425463234	0.0873796939882625	0.0110275082414036	0.0233516894432689
162	0.00608926510263546	0.0849706879752664	0.0108096359301961	0.0230415164528774
164	0.00556804885559768	0.0823770386972983	0.0100586365445667	0.0223214796355004
166	0.00456253267510045	0.0799048025845932	0.0101264768804551	0.0215942556595662
168	0.00434453430333236	0.0775216964682908	0.0100027933530302	0.0213425671519102
170	0.00372675440121377	0.0753432386726444	0.00918078479327026	0.020747267697217
172	0.00319140680093544	0.0731644019372043	0.00842590965466707	0.0204601744480142
174	0.00320281696455886	0.0709273810363029	0.00712840941950364	0.0199357197417884
176	0.00309933182669072	0.0686735637942099	0.00680159663104458	0.019910071206773
178	0.00293738636353009	0.0665485115186977	0.00678082050469015	0.0196036662261646
180	0.00279187376280516	0.0646332709375161	0.00626704885918979	0.0196217127123419
182	0.00233375018558997	0.0629322829749609	0.00632616033571763	0.0191788687692145
184	0.00199917883994783	0.0612862279968513	0.00638400110444368	0.0192233133086462
186	0.00130398458682972	0.0596914876255954	0.00633769547254574	0.018784892036082
188	0.00224808048058802	0.0580201568294222	0.00551130585206212	0.0183585590545068
190	0.00300148185802052	0.0563363431105676	0.00500535061281481	0.0183697076907387
192	0.00405161016195371	0.0547916736243522	0.00488334539405555	0.0183214541413106
194	0.00527109469911163	0.0531921277216818	0.00455350795422444	0.0175459654257445
196	0.0057308462998465	0.0516189966399814	0.00414421327973543	0.0174185814643845
198	0.00582960201891626	0.0502359439798079	0.00370759067406892	0.0172333490476537
200	0.00534223073302673	0.0488317580148909	0.00301918331665397	0.0170696936215774
202	0.00407608902899953	0.04751914284732	0.00297685315197022	0.0169325484653267
204	0.00307930528589911	0.0462071260667417	0.00285992271050832	0.0169142902286556
206	0.00265268741691548	0.0448855955594047	0.00251656366098296	0.0168406843596838
208	0.00202404731662571	0.0436871467844167	0.00230672418733504	0.0165791395790745
210	0.00179435392741149	0.0426003970681571	0.00226756774552146	0.0166083179714257
212	0.00144287226524392	0.041439072984002	0.001761915314587	0.0160643439316379
214	0.00177675575273387	0.0402988165120572	0.00168430085013452	0.0162416975544555
216	0.00195729566559136	0.0390738780378776	0.0016865526677491	0.0161195245380091
218	0.00157538159940739	0.037985322061104	0.00212424228765592	0.0160840504190036
220	0.00115435510625005	0.036918433112833	0.00200133549513624	0.016067059674857
222	0.00133342439032579	0.035719171153934	0.00244536984495359	0.015892655604618
224	0.0020458283736251	0.0348035495530386	0.00222504362970343	0.0148698515703826
226	0.00207464854975505	0.0339919073619874	0.00141720833132372	0.0139256736588922
228	0.00213001433094479	0.0331842674179998	0.00122816703121348	0.0129730506619654
230	0.00284884759027792	0.03214754063064	0.000516614475598692	0.0123582557572019
232	0.00312374431349615	0.0312375191788155	-0.000637041740820759	0.0119063052270867
234	0.00392745674042281	0.0302840104461119	-0.00165195941485892	0.0116144100430435
236	0.0037338866270214	0.0292208737236141	-0.00203040265390036	0.011172623993445
238	0.0027707016261292	0.0282749985321435	-0.00205811460220748	0.0108149079252512
240	0.00217255206266818	0.0275180224930624	-0.00233330950218421	0.0107064691569198
242	0.00159656710314828	0.0267729944650934	-0.00250502577703056	0.0102175984698881
244	0.00225657479052347	0.0260399595121412	-0.00356794947298671	0.00901431302084779
246	0.00290438461361444	0.02523202924901	-0.00385650388832417	0.00833150001183854
248	0.00284750358344671	0.0244297771257929	-0.00462754262572935	0.00775037796524134
250	0.00283058067873151	0.0238727569779466	-0.00459534780381885	0.00761608250793176
252	0.00259451331703506	0.0232871550105153	-0.00427127291955078	0.00732134640105486
254	0.00195493364110928	0.0225395994366802	-0.00328283511789433	0.0084248764218942
256	0.00134550266223311	0.0219486710733871	-0.00265223173322296	0.00849783901666161
258	0.00067082558513247	0.0212651430700646	-0.00140252078901183	0.00872689277232608
260	2.8163013620271e-05	0.0208190479281162	-0.000785961880619928	0.00827535839055799
262	-0.000405580547090561	0.0202596223368382	-0.000960806987726109	0.00790594712514501
264	-0.000260764296418623	0.0195993211589277	-0.000542882025316876	0.00816086499576427
266	5.96123786476303e-05	0.018908043444525	0.000183770701672941	0.00805059732241968
268	4.39969810587465e-05	0.0181392486466622	0.000371423381258588	0.0075773897721507
270	-7.05912095869213e-05	0.0173729385880384	3.90835905281929e-05	0.00715944215887641
272	-0.000419772528354039	0.0167741239060059	0.000125522283603424	0.00656574611450896
274	-0.0009801386051316	0.0161981417824036	0.000300903211039722	0.00619836884069481
276	-0.0012648373920521	0.0157078668940169	0.000585602425838495	0.00564864303736836
278	-0.0012202344399206	0.0151449715693163	-0.000149614391917172	0.00491076608380404
280	-0.000894398199642797	0.0147219280659183	-0.000797551418120268	0.00459899547567495
282	-0.00127063704941121	0.0142301538167015	-0.00137815312738535	0.00443865499299268
284	-0.0013983246681433	0.0138517628368499	-0.00165535269347721	0.00456945903090425
286	-0.0014228912773628	0.0135932385712733	-0.00216549756145317	0.00516679078451047
288	-0.000865888563223763	0.0133207740778779	-0.00232469979338005	0.00544215743361927
290	-0.000558606981095367	0.0129731222273521	-0.00221278222683093	0.00559501907179656
292	-0.000136086486597474	0.0126604648839506	-0.00207076120569013	0.00599512949373398
294	-0.000103103197752491	0.0122787829669406	-0.00155141030646561	0.00604718891654096
296	-0.000174355821055673	0.0118827940329374	-0.000789667638719524	0.00616440532111008
298	-0.000406177256424698	0.0114730875884116	-7.47455893868923e-05	0.00543218127903772
300	-1.61694194887211e-05	0.0111347682487161	0.000708932580493784	0.00570157775114204
302	1.10050388361619e-05	0.0108343472340917	0.0010052889549995	0.00551640808106011
304	0.000204166202165771	0.0106425889896272	0.00102504405455341	0.00534212931563255
306	0.000414930518905753	0.0104609142495994	0.000953312517463226	0.00607034342625734
308	0.000590089792837255	0.0101895835331704	0.00107482972212914	0.00615372174056575
310	0.00108233922249293	0.0100371868632167	0.00111304370921389	0.00616807673205946
312	0.00185746498747798	0.00988073802448443	0.000628226869884764	0.00606484752725847
314	0.00202505753102631	0.00973898175937602	0.000363614286944599	0.00590341664649041
316	0.00159900920726459	0.00977526325865388	-5.50128357351978e-05	0.00544428456457401
318	0.00153120168715879	0.00967217314979571	0.000179115745000431	0.00549893460198231
320	0.000585151201866141	0.00955918799698863	0.000592390025996232	0.00575203490021492
322	0.000663671894624415	0.00942465412119963	0.000783369432690483	0.00590020956859529
324	0.000452684010291456	0.00924741989214312	0.000583390442889059	0.0061814398074756
326	-0.000396726914258771	0.00896164292982007	0.000920110615174212	0.00624478068509478
328	-1.10167216194488e-05	0.00863921696611199	0.00154351088854131	0.00709119698082471
330	-0.00038595457850027	0.00831348589196948	0.00171926931032199	0.00653384045834537
332	-0.00120251995712488	0.00809203349962684	0.00156650970955513	0.00642479763410755
334	-0.00118073078072356	0.00777011604983109	0.0014244075132925	0.00599658785290739
336	-0.00158631264006503	0.00751213498255476	0.00114034676188615	0.00514295334956391
338	-0.00158310098015616	0.00730926017644548	0.000583113661397213	0.00416898707662994
340	-0.00192664352071257	0.00713381408254325	0.000212100377114853	0.00316522361560454
342	-0.00177663430519628	0.006914993208615	0.000267819313135883	0.00258114213945489
344	-0.00121473721823188	0.00672170020228751	-0.000213865740635323	0.00225765548561954
346	-0.00101732428911415	0.00645355551665303	3.88931160353803e-05	0.00215017079316371
348	-0.00141576598233904	0.00618656217688142	-0.000464950291326126	0.00215004270418227
350	-0.00134165321320265	0.00592141994001397	-0.000939871571798673	0.00251187546902681
352	-0.00127350241521721	0.00577750104773493	-0.000905694698141842	0.00236532678860434
354	-0.00147528440451394	0.00550948134283781	-0.000883810119641874	0.0022816939513291
356	-0.00154754374992279	0.00528274488572676	-0.00102304981927131	0.00157605485221914
358	-0.00106115116686982	0.00529931480292227	-0.00110010721552147	0.00120392875025817
360	-0.00110326343385194	0.00534793446004299	-0.000935195214418885	0.00105046029265067
362	-0.00187926908446099	0.0053329267355386	-0.00103330187548011	0.000696318512413259
364	-0.00282483831814801	0.00525748923772959	-0.000904411455162051	8.65951442867699e-05
366	-0.00266338366411166	0.00520098270041938	-0.000604845343241115	0.000370626860569123
368	-0.0030497097293093	0.00511667625852274	-0.000552818425401616	0.000265048896935643
370	-0.00410859270195482	0.00483474204116505	-0.000831422920611043	-0.000191730243975365
372	-0.00549913525422324	0.00465185775554344	-0.000641893424141739	-0.000448498786611768
374	-0.00609846103103784	0.00460017882778386	-4.03545967554106e-05	-0.00126867679046175
376	-0.00597075637988757	0.00441535118372535	0.000280592606820884	-0.00189057399956382
378	-0.00579954729263381	0.00431631038239062	0.00022320494598029	-0.00253576420845167
380	-0.00567117971154448	0.00411570065380723	-0.000489579183656861	-0.0032554830951906
382	-0.00582174584041305	0.00395612783842703	-0.000397428793085952	-0.00329928752464828
384	-0.00554481530426988	0.0036383513073918	-6.25054836144161e-05	-0.00390994773004874
386	-0.0056043802040751	0.00357154138210721	0.000187296605851947	-0.00418924740491684
388	-0.0053713484173948	0.00339759163026491	0.000262651388774196	-0.0037755230894537
390	-0.00500805572660625	0.00335557782439336	0.000769931590584239	-0.00338030927598113
392	-0.00425633676198068	0.0031448360533694	0.00105070052727307	-0.00255618599935718
394	-0.00262532883729629	0.00290844800200367	0.0013279650333841	-0.00161556243230813
396	-0.00234873384450867	0.0026185893261157	0.00200355124109543	-0.00117591979328342
398	-0.00268519123584304	0.00246693508694618	0.00259304598486055	-0.000942863348313242
400	-0.00349543272476777	0.00243095156652326	0.00252222350090972	-0.000354801567754249


==> data/nonlinear2_acs_alg.txt <==
0	1	1	1	1
20	0.964308657229433	0.989305975381508	0.915650655608127	0.914360494242146
40	0.943112872632539	0.980257452898884	0.845512882593541	0.843617657574185
60	0.928225444857343	0.971640654757211	0.785968579605861	0.783039640270893
80	0.916488100904178	0.963353498791762	0.733776600211087	0.730288094687939
100	0.906009616984712	0.955274893360027	0.686959694123778	0.683448951709927
120	0.897242896653439	0.947370588114856	0.644447190540738	0.642300075749057
140	0.888800877706103	0.939649523393181	0.605498107226382	0.604845451742729
160	0.881063329387072	0.932026022455772	0.569675184645608	0.569551915303142
180	0.87342387022016	0.924487452035949	0.53574170345712	0.536330126379456
200	0.866215291557218	0.917107403268995	0.504045197327485	0.505400865167916
220	0.858891173380835	0.909825387472653	0.474123393144116	0.477548193188434
240	0.852129247161886	0.902505498919626	0.446009832642887	0.451155265721615
260	0.845314361392335	0.895267388904027	0.419593350654585	0.426333823023657
280	0.839020313401459	0.888243164076509	0.394977249618998	0.403285926620734
300	0.832523092616021	0.881279546421657	0.371488815209039	0.38233510086128
320	0.825765899468488	0.874271036940436	0.349599396770876	0.36279088065381
340	0.81920842378312	0.867377253568397	0.32873015264985	0.34418839321016
360	0.81266113394528	0.860625698215566	0.308829000873991	0.326564900952549
380	0.806859854452173	0.85403322753237	0.290061156876916	0.309879561076875
400	0.801223607289213	0.847452572814239	0.272803094417989	0.293891173048295
420	0.795146098643648	0.841012707709316	0.25794644990582	0.279277968381466
440	0.789130445860521	0.834725320685459	0.243284670000979	0.265920974701212
460	0.782973975527107	0.82855930822837	0.228839919940737	0.252923791924783
480	0.776898878106323	0.822532880802013	0.215566271510932	0.239778044065416
500	0.771237989056425	0.816691615151852	0.203697958915319	0.227309417908838
520	0.765810897837219	0.81091521365508	0.192127786212354	0.215317966636953
540	0.760430182369333	0.805225062888624	0.181254325197091	0.204486273988562
560	0.755328880372042	0.799471718538138	0.170923408483496	0.194170378614175
580	0.750062936385387	0.793760668616344	0.161926359492903	0.184794597686118
600	0.744801349089204	0.788176556303962	0.153526610522117	0.175930159008776
620	0.739740604313013	0.782672648631015	0.14582535932732	0.167888019261054
640	0.734431470978016	0.777235063864524	0.137555959227122	0.159273513568226
660	0.729124911018602	0.771862413103284	0.12981180311202	0.15078180175208
680	0.723769045882473	0.766475416845253	0.121972231510176	0.141816537899529
700	0.718616696661566	0.761259766799699	0.115169134732294	0.133142339040981
720	0.713506868535901	0.755926738802917	0.108455209308838	0.124539459654117
740	0.708422962219795	0.750618151347054	0.102022753765453	0.117125139537741
760	0.703747809639447	0.745338503048354	0.0958459505543692	0.110263282877325
780	0.698798543565482	0.740232570841371	0.0896045771037471	0.103707423562943
800	0.693555695472143	0.735222319752374	0.0830237539625953	0.0980142034616286
820	0.688984173810549	0.730307015607718	0.0768221257230661	0.0930550032583089
840	0.684091869874843	0.725540243592171	0.0712465212233176	0.0881821453229523
860	0.679356179564111	0.720695684398803	0.0656378955473411	0.08308321282395
880	0.674625427463713	0.715990794222692	0.0608507745130196	0.0782791072553567
900	0.670177602674817	0.711276661319111	0.0566135710182743	0.073947190883401
920	0.665568081094863	0.706663566566719	0.0530248221243815	0.0701072644285319
940	0.661061795273174	0.702130926096364	0.0496014024904115	0.0667672092683606
960	0.656507237504265	0.697649394354212	0.0458546701888746	0.063416459178027
980	0.652594679310966	0.693023175909436	0.0417477172915486	0.0607330630625254
1000	0.648503090963793	0.688606787520259	0.0377219559452268	0.0573161613619033
1020	0.643872198601193	0.684354154364286	0.0337379541116134	0.0522009965496452
1040	0.640048074014515	0.680156930119669	0.0296212102607337	0.0467163757278783
1060	0.636091172997795	0.675962348694945	0.0254391301216446	0.0419664560358397
1080	0.632414531105576	0.671810687666424	0.022155270871165	0.0381809604559268
1100	0.628661191118644	0.667784205522431	0.0195362816183518	0.0341171130585427
1120	0.624929518277049	0.66374300496217	0.0174469858005583	0.0314801511467306
1140	0.62078715159346	0.659693818850578	0.0151498581448513	0.0296470912059293
1160	0.616578362583914	0.655742530043004	0.0132645285484369	0.0275224010012924
1180	0.612611670412251	0.651946100942792	0.0112937946515301	0.0255154551011386
1200	0.608851422718971	0.648134235481767	0.00844223041177553	0.0237017652845341
1220	0.605158274933088	0.644361007939593	0.00687075273264155	0.0213481087065245
1240	0.601388977971392	0.64068086295688	0.00552052337865357	0.0180678687666398
1260	0.597437779868127	0.637103397974729	0.0043008078563369	0.0158209126858154
1280	0.593497471418671	0.633476192851615	0.00331843547124889	0.0138499900946736
1300	0.589543820851055	0.629777668469274	0.00298235232247359	0.0115727443020727
1320	0.585893085598602	0.626029884709041	0.00150189963337532	0.00895910254141526
1340	0.582160804793702	0.622392219360839	0.000196413458763593	0.00718331810468572
1360	0.578455691744977	0.618768658174662	-0.000988843472115046	0.00509237613272191
1380	0.574989379988989	0.615228071750733	-0.00108358500441357	0.00333249585249151
1400	0.571078411262943	0.611627151436642	-0.000401437428882584	0.000788530045511487
1420	0.567363432136144	0.608028669596525	-0.00109346560218517	-0.000987348842726241
1440	0.563889742351777	0.604503494057732	-0.00174372353988859	-0.00264362580538259
1460	0.560261323252858	0.60102026888032	-0.00222204468371475	-0.00453275632981859
1480	0.556516432567113	0.5975486701674	-0.00353947124867119	-0.00530123029275417
1500	0.553315955612531	0.594137723727028	-0.00340721631377939	-0.00614070180737417
1520	0.550151452779235	0.590797808256512	-0.00387457961362992	-0.00654916655146852
1540	0.546844727785188	0.587526150626149	-0.00473593360340824	-0.00679422098172786
1560	0.543446878136017	0.584348879796439	-0.00512696619170795	-0.00681280954834456
1580	0.540186697299129	0.58106884095411	-0.00515296903614748	-0.00632944785093383
1600	0.53697133494735	0.577847675125854	-0.00627380861685806	-0.00563377329025757
1620	0.534035872189294	0.574591485254613	-0.00689110674848843	-0.00579305127964465
1640	0.530859587512079	0.57131137755854	-0.00699629527069065	-0.00623012363262773
1660	0.527959365595381	0.56797792000833	-0.00689795110903952	-0.00649497327052262
1680	0.525071982187858	0.564699173659286	-0.00653129457693994	-0.00689635899675324
1700	0.522318411086023	0.561294272628315	-0.00621386718190516	-0.00749333647562834
1720	0.519394706806458	0.558019730078874	-0.00462528859564279	-0.00738897618150895
1740	0.516584268319812	0.554545938265796	-0.00364380820945967	-0.00790776074870784
1760	0.513967384699639	0.551072797261644	-0.00196316794431206	-0.00786969599865764
1780	0.511275065468828	0.547749307643358	2.51551939860681e-05	-0.00783790386711037
1800	0.508522572210892	0.544443480520247	0.00204457670607802	-0.00667026359147952
1820	0.505871976372047	0.541281391563697	0.00339152827629375	-0.00553908451080958
1840	0.50319673832282	0.538079050318137	0.00487092944397878	-0.00447345192072519
1860	0.500422908873562	0.534916988605147	0.00598529169515037	-0.00424826879149411
1880	0.497506221052319	0.531735849533485	0.00711797498749171	-0.00433391396192751
1900	0.494183590981784	0.528633144437739	0.00776028398987523	-0.004661004942949
1920	0.491218246155112	0.525637922793523	0.00783267984615554	-0.00519186071843625
1940	0.488395799978594	0.522466859316859	0.00833140042587691	-0.00557115958090494
1960	0.485669545958343	0.519351123133554	0.00893334836148309	-0.00631038411537573
1980	0.482687276056763	0.516319581248492	0.0094091490562469	-0.0069936886837145
2000	0.479974076849854	0.513415328931727	0.00950460633866546	-0.00766663912396977
2020	0.47729361090364	0.510498257318954	0.00956604473644111	-0.00792991531116758
2040	0.475071518627549	0.507624009745479	0.00994394208085496	-0.00810580805175082
2060	0.472558893412744	0.504770489246037	0.0107554139288891	-0.00866694126610639
2080	0.470598680863618	0.501812146610862	0.0104190860288605	-0.00816359112207339
2100	0.468382380985689	0.498663035303925	0.0105372193780613	-0.00741444243591534
2120	0.466106173753731	0.495656623490506	0.0109500738832396	-0.0060333979551229
2140	0.463881694705133	0.492584662610728	0.0110663246961999	-0.00484272159162854
2160	0.461680872594808	0.489530933883	0.0101178045536417	-0.00430375089653125
2180	0.459022144905061	0.486638129110939	0.00952475994329114	-0.00355040130982162
2200	0.45685011049363	0.483701732977707	0.00879088158673079	-0.00333253408866689
2220	0.454879237019215	0.480755673402175	0.00877855806758415	-0.00318329274151486
2240	0.452858701972204	0.477836586739794	0.00880037338748844	-0.00268518944391235
2260	0.450936462709343	0.474974763802105	0.00867874794628505	-0.00288783790350783
2280	0.448851178167922	0.472148105125017	0.00918313424250938	-0.00264469688418374
2300	0.446506008726049	0.469324175515155	0.00904148728484495	-0.00338689628362575
2320	0.444227882151821	0.466610277799261	0.00926200505917688	-0.00405720800850275
2340	0.442283941985137	0.463996899487338	0.00941598552798007	-0.00397314729412166
2360	0.440091635810452	0.461299697888895	0.00954692357363313	-0.0037141233195252
2380	0.437836405591158	0.458606428893221	0.00930454329212521	-0.00353851087096724
2400	0.435368907780835	0.455914524291942	0.00957212410699822	-0.00331818823502364
2420	0.433083352411452	0.45316800970226	0.0102666460187262	-0.00346346250152781
2440	0.430984750788058	0.45041581876598	0.010125943561896	-0.00398001709474206
2460	0.428836940849527	0.447672522943907	0.0100731112533375	-0.00481000644575398
2480	0.427128986333166	0.444910843067636	0.00945227193661786	-0.00555038701262785
2500	0.425442591889895	0.442145132743385	0.0090765356986324	-0.00687382879195985
2520	0.423129656911084	0.439460650443142	0.00856453302268923	-0.00811713630512823
2540	0.420951021152501	0.436793830143413	0.00778329646398241	-0.00820217822948436
2560	0.41849148606709	0.434317047477549	0.00730462170727999	-0.00898865211105996
2580	0.41604253714546	0.431725374614118	0.00583301594649429	-0.00942567179597667
2600	0.413641821415161	0.42911730119744	0.00364725383360881	-0.0104753850573931
2620	0.411558472821285	0.426601181515381	0.00238829322884719	-0.0116959920256418
2640	0.409372598834657	0.424153276819204	0.000415937635331721	-0.0135202218194935
2660	0.407327720650572	0.421778227596096	-0.000599784437086947	-0.0147179422966608
2680	0.404991561678985	0.419221240304904	-0.00137065512554035	-0.0165576187396758
2700	0.402466597740367	0.416680304377612	-0.00200771857780102	-0.0182116718138276
2720	0.400166433296103	0.414111469608857	-0.00235416578673274	-0.0194465191177071
2740	0.397977917892002	0.41150899839046	-0.00282700644424112	-0.020830447237361
2760	0.39564306924507	0.408943860600044	-0.00421127152376696	-0.0211903507222211
2780	0.393467153367983	0.406291072910385	-0.00575473867261332	-0.0220995798710441
2800	0.391204269821562	0.403661260422253	-0.00659836470043283	-0.0224981568671885
2820	0.38912446289596	0.401118723530576	-0.00637926413749098	-0.0227206490875223
2840	0.387006316032628	0.398594626634784	-0.00691516894128714	-0.0218199297489765
2860	0.384761199087953	0.396124620813196	-0.00733653863571331	-0.0218760008182101
2880	0.38259214662935	0.393576140115112	-0.00687270300851476	-0.0219625287186443
2900	0.380636754615437	0.391109689474449	-0.00599655856908943	-0.0209567678274888
2920	0.37852150950331	0.388599524256138	-0.00470329453126078	-0.0199651733909286
2940	0.376064968587638	0.38597525346493	-0.00262686022305031	-0.018896642882107
2960	0.373741446770837	0.383353533604487	-0.00135152873987401	-0.0179188384532375
2980	0.371147221045751	0.380762411796105	-0.00086339276759063	-0.016776420245069
3000	0.368673529253312	0.378270913073902	-0.00068439772643372	-0.0152864604634005
3020	0.366347155371721	0.375750875900705	-0.000211396645157916	-0.013598814290991
3040	0.363917606182982	0.37316889772557	0.000129654723228538	-0.0127278779066094
3060	0.361360987736978	0.370568928152914	0.000391169038083485	-0.0115083844184193
3080	0.358917049387658	0.368138655950844	-0.000660811233736624	-0.0108027916591501
3100	0.356723380584763	0.365665453092159	-0.00159572450802016	-0.0110370538938183
3120	0.354547838317503	0.363153513251557	-0.00198066472814652	-0.0109038338178712
3140	0.352242515223621	0.36063296929444	-0.00227679050728201	-0.0108298208346511
3160	0.35023435060193	0.358109056775191	-0.00294666469287558	-0.0104094102312978
3180	0.34803225933776	0.355616323384266	-0.00279370456888897	-0.0094025539607093
3200	0.345724287597107	0.353124085617068	-0.00272866897798796	-0.00916156011532514
3220	0.343245588297929	0.350581436121157	-0.00268748799689949	-0.00949559422074216
3240	0.341055818736618	0.348075802239624	-0.00284808805879626	-0.0101677790333698
3260	0.338696853012222	0.345590722246401	-0.00372457934831828	-0.0114333370547016
3280	0.336417931479725	0.343111487959861	-0.00471405835032231	-0.0122500051475602
3300	0.334401730894689	0.340678006271593	-0.00532451774131832	-0.0129343856009978
3320	0.332728410614487	0.338206317728837	-0.00597753060248303	-0.0128668955644922
3340	0.330637165303042	0.335866865153382	-0.0069165657916025	-0.0130501225241283
3360	0.328635263154862	0.333435653440859	-0.00753551184469846	-0.0144176495163156
3380	0.326719094408665	0.331048360889043	-0.00795144076511509	-0.0159218704130311
3400	0.324903293749308	0.328698020696164	-0.00800215719953567	-0.017175373307923
3420	0.323105234287754	0.326353063852823	-0.00752350146945516	-0.0176262593040813
3440	0.32117614291945	0.324083840378925	-0.0073017698901156	-0.0188176623751835
3460	0.31951893599214	0.321859520326237	-0.00752847685679841	-0.0203909226457479
3480	0.317961197486819	0.319608093735048	-0.00825847572563253	-0.0218206286684174
3500	0.316433915701282	0.317329719717951	-0.00938940354914366	-0.0226952090979471
3520	0.314589814536026	0.315054216709747	-0.00979261591906902	-0.0231073702282472
3540	0.312692802573823	0.312829699788619	-0.00915095353289287	-0.0235751107424872
3560	0.3108337050074	0.310644311824688	-0.00916309734053641	-0.0244903383698033
3580	0.309189572424594	0.308508541807285	-0.00915027891008453	-0.024503929739398
3600	0.307250936121784	0.306396681252548	-0.00865239546920837	-0.023834934996446
3620	0.305281491626507	0.304315258744221	-0.00775178316809682	-0.0228892741137167
3640	0.303230437390264	0.302201768478588	-0.00773957085203558	-0.0221117638221863
3660	0.301725024900989	0.300171291213848	-0.00731161569781259	-0.0207854781493708
3680	0.299575257653581	0.298112451030686	-0.00652363608395015	-0.0191297633957745
3700	0.29762231949819	0.296081580101017	-0.00461321832518158	-0.0176441844286883
3720	0.295990323705643	0.294006915485594	-0.00331040770981382	-0.016343992351634
3740	0.294434248548234	0.291947763529835	-0.00127963173404181	-0.0149301249198369
3760	0.292584396558595	0.289956967720917	0.00120337070893887	-0.0131981765168247
3780	0.290730123374575	0.287933542578883	0.00302370480941374	-0.0116564612330757
3800	0.288665004903819	0.285832925124776	0.00435215208400439	-0.0104287260172532
3820	0.286591713363618	0.283652405790769	0.00446198667162669	-0.00994304654653666
3840	0.285190494097404	0.281599586980757	0.00487068570451942	-0.00852083163147572
3860	0.283409371121818	0.27942019467163	0.00491383153427905	-0.00677988772019406
3880	0.281471897801898	0.277219842471538	0.00557385996756609	-0.00559305028556184
3900	0.27974138152247	0.27503570571652	0.00510836542366148	-0.00411350612532538
3920	0.278173156061643	0.272730824579475	0.00534599752922768	-0.00374673715508783
3940	0.276752787057634	0.270315016405245	0.00576387398132282	-0.00263708204640121
3960	0.275160964627592	0.267731737811288	0.00716819762730072	-0.00230948412234048
3980	0.2735564847028	0.265225721495539	0.00850935055217899	-0.0013048345481964
4000	0.27186091991492	0.262804933823268	0.00877902477813399	-0.000309291152171038
4020	0.270360211322338	0.260340971280435	0.00966134806651097	3.37879891488306e-05
4040	0.26906406477663	0.257953336810293	0.0100906253567785	0.000579743272546091
4060	0.267734223962142	0.25560755276204	0.0106943251806742	0.000670944827947651
4080	0.266126206878524	0.253201878442091	0.0101365300455417	0.000552832322952053
4100	0.265071753171433	0.250961932806748	0.00996756245825811	-2.67276066807022e-05
4120	0.263552960451004	0.248767309127301	0.00953999242597844	-0.000877169103920768
4140	0.262156800284763	0.246540288339898	0.00846269621188298	-0.00220080245090281
4160	0.260603419643828	0.244276398913195	0.00776036753035123	-0.0035865582565088
4180	0.259384777751705	0.242140669954821	0.0082134980989321	-0.00460502167284688
4200	0.258110000420116	0.240095924804043	0.00925074165333062	-0.00533092349743576
4220	0.256632380731375	0.238063550115531	0.0101049616500749	-0.00579703710561631
4240	0.255181877322859	0.236104637773468	0.0102408908236779	-0.0051541037594087
4260	0.253461631516751	0.234124008452731	0.0111215514103829	-0.00521660494283544
4280	0.251842874271003	0.232120684671722	0.0110211487175655	-0.00535397898198251
4300	0.250202557546829	0.230052568423372	0.0108083801779519	-0.00491573567407743
4320	0.248760603771925	0.228007094941847	0.0103104184055366	-0.00403774832411157
4340	0.247338957675732	0.226089738953234	0.00948241558084449	-0.00364792666726789
4360	0.245913566592674	0.22412517788442	0.00877680707448119	-0.00340063825289691
4380	0.244686268889195	0.222213988262518	0.00776724566711343	-0.00309284101737266
4400	0.243407824687013	0.220272755852368	0.00588738040363426	-0.00269291169860841
4420	0.242149078067766	0.218294650631595	0.00435750996064186	-0.00268869516566625
4440	0.241105323076588	0.216344341143497	0.00303609004399082	-0.00316078027983788
4460	0.23995662907915	0.214410944647719	0.00196021290949033	-0.00364533695774291
4480	0.238640675814555	0.212467640793718	0.00140536319111826	-0.00431005786789609
4500	0.237377294597741	0.210626813044509	0.00116818755359141	-0.0047806377484169
4520	0.235854858552758	0.208759998010634	-0.000190565570317258	-0.00572655169001927
4540	0.234723634588622	0.206894085724793	-0.00133864722678341	-0.00602361981380009
4560	0.233130843294537	0.205083206569414	-0.0020401000514657	-0.00684883251208225
4580	0.231577728795971	0.20340432025823	-0.00227037447056749	-0.00856546938519327
4600	0.23007891678819	0.201690252175388	-0.00295259390099541	-0.010625908237537
4620	0.228576616814619	0.199967051434469	-0.00363705499056703	-0.0128057312613449
4640	0.227407958556476	0.198226256202282	-0.00433057837045493	-0.0144930031581388
4660	0.226561551845688	0.196446461754631	-0.00485908905332793	-0.0157185012954906
4680	0.22553198244516	0.194677785814267	-0.00552033706474947	-0.0169727305191857
4700	0.224558671627042	0.193010339445663	-0.00604652627682668	-0.0175780354685892
4720	0.223753643705717	0.191302925225875	-0.00576091355397531	-0.0188780832798372
4740	0.223154560339389	0.189699007209313	-0.00536048447627394	-0.0206816556052647
4760	0.222343338266805	0.188096901936551	-0.00499628396288566	-0.0220173855084755
4780	0.221404560693048	0.186449750512649	-0.00434108319674754	-0.0229772197289724
4800	0.22003059201558	0.184929020450437	-0.00419053441689316	-0.0238494923793704
4820	0.219343256191023	0.183421749545606	-0.00384363900172453	-0.0246701884784779
4840	0.2184202002319	0.181909449317852	-0.00290857736660787	-0.0252060450521264
4860	0.217441378515393	0.180448793801693	-0.00220365987222111	-0.0257783067514281
4880	0.216497435952973	0.178907224374542	-0.00128181901329978	-0.0263910763364519
4900	0.215326432027029	0.177347136353189	-0.000782794288780892	-0.0270333843166221
4920	0.214192733811298	0.175917172247109	-0.0011068048300223	-0.0279323096933208
4940	0.213088989453373	0.174410282337072	-0.00103311461239612	-0.0286855018433931
4960	0.212174668401913	0.17283781049805	-0.000574329013562246	-0.0289377193997298
4980	0.210916071848945	0.171279972412379	-0.000107954271220225	-0.0290057970896301
5000	0.209764335526908	0.169737278128749	0.00105229924120845	-0.0288171248049987

